Efficient site-resolved imaging and spin-state detection in dynamic two-dimensional ion crystals

Resolving the locations and discriminating the spin states of individual trapped ions with high fidelity is critical for a large class of applications in quantum computing, simulation, and sensing. We report on a method for high-fidelity state discrimination in large two-dimensional (2D) crystals with over 100 trapped ions in a single trapping region, combining a hardware detector and an artificial neural network. A high-data-rate, spatially resolving, single-photon sensitive timestamping detector performs efficient single-shot detection of 2D crystals in a Penning trap, exhibiting rotation at about $25\,\mathrm{kHz}$. We then train an artificial neural network to process the fluorescence photon data in the rest frame of the rotating crystal in order to identify ion locations with a success rate of $~90\%$, accounting for substantial illumination inhomogeneity across the crystal. Finally, employing a time-binned state detection method, we arrive at an average spin-state detection fidelity of $94(2)\%$. This technique can be used to analyze spatial and temporal correlations in arrays of hundreds of trapped-ion qubits.

==> 220824_115540_13_TPX_shots_mmW_tpx_RGB_1_40_ion85.txt <==
id time counts 
1 0.0 9
2 0.001 11
3 0.002 12
4 0.003 16
5 0.004 8
6 0.005 10
7 0.006 18
8 0.007 9
9 0.008 15
10 0.009000000000000001 14
11 0.01 15
12 0.011 12
13 0.012 19
14 0.013000000000000001 13
15 0.014 17
16 0.015 13
17 0.016 15
18 0.017 11
19 0.018000000000000002 12
20 0.019 17
21 0.02 10
22 0.021 9
23 0.022 7
24 0.023 9
25 0.024 13
25 0.025 13

==> 220824_115540_21_TPX_shots_mmW_tpx_RGB_1_75_ion40.txt <==
id time counts 
1 0.0 2
2 0.001 0
3 0.002 0
4 0.003 0
5 0.004 1
6 0.005 0
7 0.006 0
8 0.007 0
9 0.008 3
10 0.009000000000000001 10
11 0.01 12
12 0.011 6
13 0.012 19
14 0.013000000000000001 5
15 0.014 13
16 0.015 12
17 0.016 12
18 0.017 8
19 0.018000000000000002 9
20 0.019 4
21 0.02 21
22 0.021 10
23 0.022 4
24 0.023 10
25 0.024 18
25 0.025 18

==> 24184_rabi_flop_reduced_fit_03.txt <==
x y1 y2 y3 y4 y5 y6 y7 y8 y9 y10 fit PMT
0.000000000000000000e+00 9.527559055118109965e-01 9.756097560975609539e-01 9.759999999999999787e-01 8.960000000000000187e-01 9.919354838709677491e-01 9.599999999999999645e-01 9.839999999999999858e-01 9.576271186440677985e-01 9.839999999999999858e-01 9.920634920634920917e-01 9.692900786694313986e-01 9.561620572418361164e-01
1.897435897435897356e+00 9.765625000000000000e-01 9.516129032258064946e-01 9.839999999999999858e-01 9.674796747967480126e-01 9.756097560975609539e-01 9.839999999999999858e-01 9.919999999999999929e-01 9.682539682539682557e-01 9.919999999999999929e-01 9.504132231404959219e-01 9.591280968532565065e-01 9.521178687429521226e-01
3.794871794871794712e+00 9.040000000000000258e-01 9.754098360655737432e-01 9.599999999999999645e-01 9.032258064516128782e-01 9.313725490196078649e-01 9.759999999999999787e-01 9.759999999999999787e-01 9.370078740157480324e-01 9.838709677419354982e-01 9.841269841269840724e-01 9.383319634327231817e-01 9.368521905838025354e-01
5.692307692307691624e+00 9.212598425196850682e-01 9.349593495934959142e-01 9.677419354838709964e-01 9.599999999999999645e-01 9.268292682926829729e-01 9.040000000000000258e-01 8.750000000000000000e-01 9.682539682539682557e-01 8.559999999999999831e-01 8.333333333333333703e-01 9.073997787454805009e-01 9.107546311294150154e-01
7.589743589743589425e+00 8.897637795275590289e-01 8.943089430894308745e-01 8.376068376068376287e-01 8.800000000000000044e-01 8.790322580645161255e-01 9.024390243902439268e-01 9.274193548387096309e-01 8.425196850393700254e-01 8.719999999999999973e-01 9.285714285714286031e-01 8.670724176130817362e-01 8.744912484064442104e-01
9.487179487179487225e+00 7.521367521367521292e-01 8.196721311475410054e-01 8.709677419354838745e-01 8.319999999999999618e-01 8.548387096774193727e-01 7.661290322580645018e-01 8.639999999999999902e-01 7.903225806451612545e-01 7.851239669421488099e-01 8.253968253968253510e-01 8.183157842154213935e-01 8.289875510693873739e-01
1.138461538461538325e+01 7.840000000000000302e-01 7.520661157024793875e-01 8.536585365853658347e-01 7.983870967741935054e-01 8.306451612903226200e-01 7.840000000000000302e-01 8.000000000000000444e-01 7.619047619047618625e-01 7.520000000000000018e-01 7.920000000000000373e-01 7.622976771555817210e-01 7.754048777065061238e-01
1.328205128205128105e+01 6.959999999999999520e-01 5.899999999999999689e-01 6.720000000000000417e-01 6.612903225806451291e-01 6.720000000000000417e-01 6.532258064516128782e-01 7.637795275590550936e-01 6.825396825396825573e-01 7.119999999999999662e-01 7.936507936507936067e-01 7.003598188334297925e-01 7.151107573292905251e-01
1.517948717948717885e+01 6.800000000000000488e-01 6.363636363636363535e-01 6.320000000000000062e-01 6.504065040650406360e-01 6.480000000000000204e-01 6.097560975609755962e-01 6.141732283464567121e-01 5.000000000000000000e-01 6.079999999999999849e-01 5.952380952380952328e-01 6.339857190687794297e-01 6.496440075006446602e-01
1.707692307692307665e+01 5.203252032520325754e-01 5.206611570247934306e-01 5.322580645161290036e-01 6.260162601626015899e-01 6.320000000000000062e-01 6.640000000000000346e-01 5.241935483870967527e-01 6.031746031746031411e-01 5.645161290322581182e-01 5.793650793650794162e-01 5.647651426912446704e-01 5.806754608621643721e-01
1.897435897435897445e+01 4.796747967479674801e-01 5.126050420168066779e-01 4.799999999999999822e-01 4.878048780487804770e-01 5.634920634920634885e-01 4.719999999999999751e-01 6.062992125984252301e-01 4.603174603174602919e-01 5.120000000000000107e-01 5.241935483870967527e-01 4.943560321542942448e-01 5.099653223922335776e-01
2.087179487179487225e+01 3.416666666666666741e-01 4.508196721311475419e-01 4.000000000000000222e-01 4.112903225806451846e-01 4.206349206349206393e-01 5.102040816326530726e-01 4.094488188976377896e-01 3.920000000000000151e-01 4.274193548387096864e-01 3.719008264462809743e-01 4.244447971872191694e-01 4.393182457166476818e-01
2.276923076923076650e+01 3.089430894308943243e-01 3.196721311475410054e-01 3.280000000000000138e-01 3.145161290322580627e-01 3.548387096774193727e-01 3.039999999999999925e-01 3.464566929133858220e-01 4.126984126984126755e-01 3.467741935483871218e-01 3.840000000000000080e-01 3.567059226107495151e-01 3.705372750074766852e-01
2.466666666666666430e+01 3.064516129032258118e-01 2.950819672131147486e-01 2.519685039370078705e-01 2.500000000000000000e-01 2.258064516129032195e-01 2.159999999999999976e-01 2.677165354330708902e-01 3.333333333333333148e-01 2.741935483870967527e-01 2.320000000000000118e-01 2.927618617731205797e-01 3.053778279581650379e-01
2.656410256410256210e+01 2.580645161290322509e-01 2.357723577235772416e-01 2.755905511811023723e-01 2.016129032258064391e-01 2.222222222222222099e-01 2.000000000000000111e-01 2.619047619047619180e-01 2.222222222222222099e-01 2.320000000000000118e-01 2.016129032258064391e-01 2.341441762223280265e-01 2.455028942745297038e-01
2.846153846153845990e+01 1.935483870967741882e-01 1.764705882352941291e-01 1.428571428571428492e-01 2.096774193548387177e-01 2.222222222222222099e-01 3.064516129032258118e-01 1.147540983606557402e-01 2.047244094488188948e-01 1.746031746031745935e-01 2.399999999999999911e-01 1.822568523809740548e-01 1.924405930990947811e-01
3.035897435897435770e+01 1.451612903225806550e-01 1.652892561983471120e-01 1.138211382113821085e-01 1.351351351351351426e-01 1.428571428571428492e-01 1.600000000000000033e-01 1.181102362204724393e-01 1.574803149606299191e-01 8.064516129032257841e-02 1.439999999999999891e-01 1.383426738474538009e-01 1.475451725818627824e-01
3.225641025641025550e+01 1.219512195121951192e-01 1.300813008130081438e-01 1.008403361344537841e-01 9.677419354838709409e-02 1.031746031746031689e-01 7.199999999999999456e-02 1.102362204724409434e-01 8.799999999999999489e-02 8.130081300813007950e-02 1.199999999999999956e-01 1.034534547601363985e-01 1.119624469606672612e-01
3.415384615384615330e+01 5.600000000000000117e-02 3.305785123966942241e-02 5.511811023622047168e-02 7.258064516129032751e-02 5.645161290322580488e-02 5.645161290322580488e-02 3.937007874015747977e-02 7.086614173228346358e-02 8.064516129032257841e-02 7.258064516129032751e-02 7.842484718261849563e-02 8.660055326079896254e-02
3.605128205128205110e+01 5.511811023622047168e-02 5.737704918032787010e-02 7.874015748031495954e-02 7.627118644067797104e-02 6.349206349206348854e-02 8.064516129032257841e-02 6.400000000000000133e-02 7.874015748031495954e-02 4.838709677419354704e-02 4.000000000000000083e-02 6.385632591308243455e-02 7.210677395706127646e-02
3.794871794871794890e+01 7.199999999999999456e-02 6.611570247933884481e-02 8.661417322834645549e-02 2.439024390243902524e-02 7.142857142857142461e-02 7.199999999999999456e-02 3.968253968253968034e-02 6.299212598425196763e-02 7.936507936507936067e-02 3.968253968253968034e-02 6.009683011327804358e-02 6.885101712682423214e-02
3.984615384615384670e+01 6.299212598425196763e-02 9.677419354838709409e-02 7.874015748031495954e-02 1.039999999999999952e-01 7.936507936507936067e-02 8.799999999999999489e-02 7.874015748031495954e-02 1.181102362204724393e-01 1.269841269841269771e-01 1.181102362204724393e-01 6.723640566286043230e-02 7.691637571115006455e-02
4.174358974358974450e+01 1.338582677165354451e-01 7.258064516129032751e-02 1.259842519685039353e-01 1.269841269841269771e-01 5.555555555555555247e-02 8.870967741935484319e-02 6.299212598425196763e-02 4.724409448818897572e-02 1.507936507936507853e-01 9.523809523809523281e-02 8.510404841793389741e-02 9.609700682912397651e-02
4.364102564102564230e+01 1.484375000000000000e-01 5.555555555555555247e-02 1.496062992125984370e-01 1.111111111111111049e-01 8.730158730158729674e-02 1.120000000000000023e-01 1.008403361344537841e-01 1.574803149606299191e-01 1.111111111111111049e-01 1.190476190476190410e-01 1.132718000311785378e-01 1.259033852692117983e-01
4.553846153846153300e+01 2.343750000000000000e-01 1.507936507936507853e-01 1.023622047244094474e-01 1.904761904761904656e-01 1.190476190476190410e-01 1.157024793388429784e-01 2.063492063492063378e-01 1.574803149606299191e-01 1.507936507936507853e-01 1.190476190476190410e-01 1.510649982321785045e-01 1.655747970788220003e-01
4.743589743589743080e+01 2.280701754385964786e-01 1.600000000000000033e-01 1.574803149606299191e-01 2.698412698412698263e-01 2.047244094488188948e-01 2.096774193548387177e-01 1.984126984126984017e-01 2.500000000000000000e-01 1.507936507936507853e-01 1.746031746031745935e-01 1.975784360575005838e-01 2.140987543925395586e-01
4.933333333333332860e+01 3.039999999999999925e-01 3.333333333333333148e-01 2.755905511811023723e-01 2.619047619047619180e-01 3.543307086614173040e-01 2.459016393442622905e-01 2.598425196850393526e-01 2.440944881889763884e-01 2.338709677419354704e-01 2.619047619047619180e-01 2.516980429913667217e-01 2.702368359966740852e-01
5.123076923076922640e+01 2.713178294573643234e-01 3.492063492063491870e-01 3.622047244094488416e-01 2.698412698412698263e-01 3.389830508474576121e-01 3.280000000000000138e-01 3.307086614173228578e-01 3.070866141732283561e-01 2.879999999999999782e-01 3.015873015873015706e-01 3.121275687192551773e-01 3.325562941310833409e-01
5.312820512820512420e+01 4.108527131782945818e-01 4.285714285714285476e-01 4.881889763779527769e-01 3.015873015873015706e-01 3.464566929133858220e-01 4.000000000000000222e-01 2.992125984251968740e-01 3.464566929133858220e-01 3.679999999999999938e-01 3.730158730158730229e-01 3.774196303762679117e-01 3.994666208641833305e-01
5.502564102564102200e+01 3.875968992248062239e-01 4.603174603174602919e-01 4.566929133858267931e-01 4.380165289256198191e-01 4.354838709677419373e-01 4.879999999999999893e-01 4.645669291338582751e-01 4.015748031496063075e-01 4.274193548387096864e-01 4.799999999999999822e-01 4.460103796594770964e-01 4.692601407995606322e-01
5.692307692307691980e+01 5.669291338582677087e-01 5.634920634920634885e-01 5.748031496062991907e-01 5.158730158730159276e-01 5.275590551181101873e-01 5.679999999999999494e-01 5.039370078740157410e-01 5.433070866141732624e-01 5.238095238095238360e-01 5.759999999999999565e-01 5.162569594720037847e-01 5.401555941131802596e-01
5.882051282051281760e+01 5.546875000000000000e-01 5.793650793650794162e-01 6.299212598425196763e-01 5.158730158730159276e-01 4.960629921259842590e-01 5.919999999999999707e-01 6.220472440944881942e-01 6.220472440944881942e-01 5.555555555555555802e-01 5.158730158730159276e-01 5.864768529528647800e-01 6.103435976013988906e-01
6.071794871794871540e+01 6.850393700787401619e-01 5.919999999999999707e-01 7.165354330708660902e-01 6.764705882352941568e-01 6.190476190476190688e-01 7.199999999999999734e-01 6.959999999999999520e-01 7.007874015748031260e-01 6.666666666666666297e-01 6.239999999999999991e-01 6.549881824209927705e-01 6.780328234896815243e-01
6.261538461538461320e+01 7.007874015748031260e-01 7.142857142857143016e-01 6.535433070866141225e-01 6.560000000000000275e-01 6.507936507936508130e-01 6.854838709677418818e-01 6.377952755905511584e-01 7.520000000000000018e-01 6.746031746031746490e-01 6.774193548387096309e-01 7.201499930098849145e-01 7.414957174333488554e-01
6.451282051282051100e+01 8.346456692913385433e-01 7.903225806451612545e-01 7.460317460317460458e-01 7.359999999999999876e-01 8.174603174603174427e-01 7.520000000000000018e-01 7.480314960629921295e-01 7.936507936507936067e-01 8.095238095238095344e-01 7.920000000000000373e-01 7.804015561360214681e-01 7.991125889023424911e-01
6.641025641025640880e+01 8.582677165354331006e-01 8.253968253968253510e-01 8.188976377952755792e-01 8.080000000000000515e-01 7.936507936507936067e-01 6.829268292682927344e-01 8.174603174603174427e-01 8.346456692913385433e-01 8.239999999999999547e-01 8.492063492063491870e-01 8.342997514207168841e-01 8.494129486817700858e-01
6.830769230769230660e+01 8.593750000000000000e-01 8.571428571428570953e-01 8.425196850393700254e-01 8.800000000000000044e-01 8.730158730158730229e-01 7.500000000000000000e-01 9.133858267716535861e-01 8.412698412698412787e-01 8.730158730158730229e-01 8.425196850393700254e-01 8.805536317091764431e-01 8.911130384787057102e-01
7.020512820512820440e+01 9.062500000000000000e-01 8.809523809523809312e-01 9.212598425196850682e-01 9.280000000000000471e-01 9.120000000000000329e-01 8.571428571428570953e-01 8.740157480314960647e-01 8.818897637795275468e-01 8.730158730158730229e-01 9.200000000000000400e-01 9.180553432997831109e-01 9.231485948101968431e-01
7.210256410256410220e+01 9.296875000000000000e-01 9.837398373983740063e-01 9.291338582677165503e-01 9.274193548387096309e-01 8.632478632478632896e-01 9.200000000000000400e-01 9.599999999999999645e-01 9.448818897637795144e-01 8.870967741935483764e-01 9.365079365079365115e-01 9.459066607951539529e-01 9.447020109774162400e-01
7.400000000000000000e+01 9.212598425196850682e-01 9.599999999999999645e-01 8.503937007874016185e-01 9.435483870967742437e-01 9.444444444444444198e-01 9.280000000000000471e-01 9.444444444444444198e-01 9.112903225806451291e-01 9.285714285714286031e-01 9.516129032258064946e-01 9.634405010232449662e-01 9.552232039020940313e-01


==> Gauss_fits_small.txt <==
x y z 
-2.0 -2.0 0.0
-2.0 -1.9183673469387754 0.0
-2.0 -1.836734693877551 0.0
-2.0 -1.7551020408163265 0.0
-2.0 -1.6734693877551021 0.0
-2.0 -1.5918367346938775 0.0
-2.0 -1.510204081632653 0.0
-2.0 -1.4285714285714286 0.0
-2.0 -1.3469387755102042 0.0
-2.0 -1.2653061224489797 0.0
-2.0 -1.183673469387755 0.0
-2.0 -1.1020408163265307 0.0
-2.0 -1.0204081632653061 0.0
-2.0 -0.9387755102040818 0.0
-2.0 -0.8571428571428572 0.0
-2.0 -0.7755102040816328 0.0
-2.0 -0.6938775510204083 0.0
-2.0 -0.6122448979591837 0.0
-2.0 -0.5306122448979593 0.0
-2.0 -0.44897959183673475 0.0
-2.0 -0.3673469387755104 0.0
-2.0 -0.2857142857142858 0.0
-2.0 -0.20408163265306145 0.0
-2.0 -0.12244897959183687 0.0
-2.0 -0.04081632653061229 0.0
-2.0 0.04081632653061229 0.0
-2.0 0.12244897959183643 0.0
-2.0 0.204081632653061 0.0
-2.0 0.2857142857142856 0.0
-2.0 0.36734693877551017 1.0
-2.0 0.4489795918367343 0.0
-2.0 0.5306122448979589 2.0
-2.0 0.6122448979591835 0.0
-2.0 0.693877551020408 1.0
-2.0 0.7755102040816326 0.0
-2.0 0.8571428571428568 0.0
-2.0 0.9387755102040813 0.0
-2.0 1.020408163265306 0.0
-2.0 1.1020408163265305 1.0
-2.0 1.1836734693877546 0.0
-2.0 1.2653061224489792 1.0
-2.0 1.3469387755102038 0.0
-2.0 1.4285714285714284 1.0
-2.0 1.510204081632653 1.0
-2.0 1.591836734693877 1.0
-2.0 1.6734693877551017 0.0
-2.0 1.7551020408163263 0.0
-2.0 1.8367346938775508 1.0
-2.0 1.9183673469387754 3.0
-2.0 2.0 0.0

-1.9183673469387754 -2.0 0.0
-1.9183673469387754 -1.9183673469387754 0.0
-1.9183673469387754 -1.836734693877551 0.0
-1.9183673469387754 -1.7551020408163265 0.0
-1.9183673469387754 -1.6734693877551021 0.0
-1.9183673469387754 -1.5918367346938775 0.0
-1.9183673469387754 -1.510204081632653 0.0
-1.9183673469387754 -1.4285714285714286 0.0
-1.9183673469387754 -1.3469387755102042 0.0
-1.9183673469387754 -1.2653061224489797 0.0
-1.9183673469387754 -1.183673469387755 0.0
-1.9183673469387754 -1.1020408163265307 1.0
-1.9183673469387754 -1.0204081632653061 0.0
-1.9183673469387754 -0.9387755102040818 0.0
-1.9183673469387754 -0.8571428571428572 0.0
-1.9183673469387754 -0.7755102040816328 1.0
-1.9183673469387754 -0.6938775510204083 0.0
-1.9183673469387754 -0.6122448979591837 0.0
-1.9183673469387754 -0.5306122448979593 0.0
-1.9183673469387754 -0.44897959183673475 0.0
-1.9183673469387754 -0.3673469387755104 0.0
-1.9183673469387754 -0.2857142857142858 0.0
-1.9183673469387754 -0.20408163265306145 0.0
-1.9183673469387754 -0.12244897959183687 0.0
-1.9183673469387754 -0.04081632653061229 0.0
-1.9183673469387754 0.04081632653061229 1.0
-1.9183673469387754 0.12244897959183643 3.0
-1.9183673469387754 0.204081632653061 0.0
-1.9183673469387754 0.2857142857142856 0.0
-1.9183673469387754 0.36734693877551017 1.0
-1.9183673469387754 0.4489795918367343 1.0
-1.9183673469387754 0.5306122448979589 0.0
-1.9183673469387754 0.6122448979591835 1.0
-1.9183673469387754 0.693877551020408 0.0
-1.9183673469387754 0.7755102040816326 0.0
-1.9183673469387754 0.8571428571428568 2.0
-1.9183673469387754 0.9387755102040813 1.0
-1.9183673469387754 1.020408163265306 1.0
-1.9183673469387754 1.1020408163265305 1.0
-1.9183673469387754 1.1836734693877546 0.0
-1.9183673469387754 1.2653061224489792 1.0
-1.9183673469387754 1.3469387755102038 2.0
-1.9183673469387754 1.4285714285714284 0.0
-1.9183673469387754 1.510204081632653 1.0
-1.9183673469387754 1.591836734693877 0.0
-1.9183673469387754 1.6734693877551017 0.0
-1.9183673469387754 1.7551020408163263 0.0
-1.9183673469387754 1.8367346938775508 0.0
-1.9183673469387754 1.9183673469387754 0.0
-1.9183673469387754 2.0 0.0

-1.836734693877551 -2.0 0.0
-1.836734693877551 -1.9183673469387754 0.0
-1.836734693877551 -1.836734693877551 0.0
-1.836734693877551 -1.7551020408163265 0.0
-1.836734693877551 -1.6734693877551021 0.0
-1.836734693877551 -1.5918367346938775 0.0
-1.836734693877551 -1.510204081632653 0.0
-1.836734693877551 -1.4285714285714286 0.0
-1.836734693877551 -1.3469387755102042 0.0
-1.836734693877551 -1.2653061224489797 0.0
-1.836734693877551 -1.183673469387755 0.0
-1.836734693877551 -1.1020408163265307 0.0
-1.836734693877551 -1.0204081632653061 0.0
-1.836734693877551 -0.9387755102040818 0.0
-1.836734693877551 -0.8571428571428572 0.0
-1.836734693877551 -0.7755102040816328 0.0
-1.836734693877551 -0.6938775510204083 0.0
-1.836734693877551 -0.6122448979591837 0.0
-1.836734693877551 -0.5306122448979593 0.0
-1.836734693877551 -0.44897959183673475 1.0
-1.836734693877551 -0.3673469387755104 0.0
-1.836734693877551 -0.2857142857142858 0.0
-1.836734693877551 -0.20408163265306145 1.0
-1.836734693877551 -0.12244897959183687 0.0
-1.836734693877551 -0.04081632653061229 0.0
-1.836734693877551 0.04081632653061229 1.0
-1.836734693877551 0.12244897959183643 0.0
-1.836734693877551 0.204081632653061 1.0
-1.836734693877551 0.2857142857142856 0.0
-1.836734693877551 0.36734693877551017 0.0
-1.836734693877551 0.4489795918367343 0.0
-1.836734693877551 0.5306122448979589 1.0
-1.836734693877551 0.6122448979591835 1.0
-1.836734693877551 0.693877551020408 0.0
-1.836734693877551 0.7755102040816326 1.0
-1.836734693877551 0.8571428571428568 1.0
-1.836734693877551 0.9387755102040813 0.0
-1.836734693877551 1.020408163265306 0.0
-1.836734693877551 1.1020408163265305 0.0
-1.836734693877551 1.1836734693877546 0.0
-1.836734693877551 1.2653061224489792 0.0
-1.836734693877551 1.3469387755102038 1.0
-1.836734693877551 1.4285714285714284 2.0
-1.836734693877551 1.510204081632653 0.0
-1.836734693877551 1.591836734693877 2.0
-1.836734693877551 1.6734693877551017 2.0
-1.836734693877551 1.7551020408163263 2.0
-1.836734693877551 1.8367346938775508 0.0
-1.836734693877551 1.9183673469387754 0.0
-1.836734693877551 2.0 2.0

-1.7551020408163265 -2.0 0.0
-1.7551020408163265 -1.9183673469387754 0.0
-1.7551020408163265 -1.836734693877551 0.0
-1.7551020408163265 -1.7551020408163265 0.0
-1.7551020408163265 -1.6734693877551021 0.0
-1.7551020408163265 -1.5918367346938775 0.0
-1.7551020408163265 -1.510204081632653 0.0
-1.7551020408163265 -1.4285714285714286 0.0
-1.7551020408163265 -1.3469387755102042 0.0
-1.7551020408163265 -1.2653061224489797 0.0
-1.7551020408163265 -1.183673469387755 0.0
-1.7551020408163265 -1.1020408163265307 0.0
-1.7551020408163265 -1.0204081632653061 0.0
-1.7551020408163265 -0.9387755102040818 0.0
-1.7551020408163265 -0.8571428571428572 0.0
-1.7551020408163265 -0.7755102040816328 0.0
-1.7551020408163265 -0.6938775510204083 1.0
-1.7551020408163265 -0.6122448979591837 0.0
-1.7551020408163265 -0.5306122448979593 0.0
-1.7551020408163265 -0.44897959183673475 1.0
-1.7551020408163265 -0.3673469387755104 0.0
-1.7551020408163265 -0.2857142857142858 0.0
-1.7551020408163265 -0.20408163265306145 0.0
-1.7551020408163265 -0.12244897959183687 1.0
-1.7551020408163265 -0.04081632653061229 1.0
-1.7551020408163265 0.04081632653061229 1.0
-1.7551020408163265 0.12244897959183643 0.0
-1.7551020408163265 0.204081632653061 0.0
-1.7551020408163265 0.2857142857142856 2.0
-1.7551020408163265 0.36734693877551017 1.0
-1.7551020408163265 0.4489795918367343 0.0
-1.7551020408163265 0.5306122448979589 0.0
-1.7551020408163265 0.6122448979591835 1.0
-1.7551020408163265 0.693877551020408 0.0
-1.7551020408163265 0.7755102040816326 0.0
-1.7551020408163265 0.8571428571428568 1.0
-1.7551020408163265 0.9387755102040813 4.0
-1.7551020408163265 1.020408163265306 0.0
-1.7551020408163265 1.1020408163265305 4.0
-1.7551020408163265 1.1836734693877546 2.0
-1.7551020408163265 1.2653061224489792 4.0
-1.7551020408163265 1.3469387755102038 2.0
-1.7551020408163265 1.4285714285714284 3.0
-1.7551020408163265 1.510204081632653 1.0
-1.7551020408163265 1.591836734693877 4.0
-1.7551020408163265 1.6734693877551017 1.0
-1.7551020408163265 1.7551020408163263 2.0
-1.7551020408163265 1.8367346938775508 1.0
-1.7551020408163265 1.9183673469387754 1.0
-1.7551020408163265 2.0 4.0

-1.6734693877551021 -2.0 0.0
-1.6734693877551021 -1.9183673469387754 0.0
-1.6734693877551021 -1.836734693877551 0.0
-1.6734693877551021 -1.7551020408163265 0.0
-1.6734693877551021 -1.6734693877551021 0.0
-1.6734693877551021 -1.5918367346938775 1.0
-1.6734693877551021 -1.510204081632653 0.0
-1.6734693877551021 -1.4285714285714286 0.0
-1.6734693877551021 -1.3469387755102042 0.0
-1.6734693877551021 -1.2653061224489797 0.0
-1.6734693877551021 -1.183673469387755 0.0
-1.6734693877551021 -1.1020408163265307 0.0
-1.6734693877551021 -1.0204081632653061 0.0
-1.6734693877551021 -0.9387755102040818 0.0
-1.6734693877551021 -0.8571428571428572 0.0
-1.6734693877551021 -0.7755102040816328 0.0
-1.6734693877551021 -0.6938775510204083 0.0
-1.6734693877551021 -0.6122448979591837 0.0
-1.6734693877551021 -0.5306122448979593 0.0
-1.6734693877551021 -0.44897959183673475 0.0
-1.6734693877551021 -0.3673469387755104 0.0
-1.6734693877551021 -0.2857142857142858 1.0
-1.6734693877551021 -0.20408163265306145 1.0
-1.6734693877551021 -0.12244897959183687 1.0
-1.6734693877551021 -0.04081632653061229 0.0
-1.6734693877551021 0.04081632653061229 1.0
-1.6734693877551021 0.12244897959183643 1.0
-1.6734693877551021 0.204081632653061 3.0
-1.6734693877551021 0.2857142857142856 1.0
-1.6734693877551021 0.36734693877551017 1.0
-1.6734693877551021 0.4489795918367343 3.0
-1.6734693877551021 0.5306122448979589 0.0
-1.6734693877551021 0.6122448979591835 3.0
-1.6734693877551021 0.693877551020408 1.0
-1.6734693877551021 0.7755102040816326 0.0
-1.6734693877551021 0.8571428571428568 1.0
-1.6734693877551021 0.9387755102040813 3.0
-1.6734693877551021 1.020408163265306 3.0
-1.6734693877551021 1.1020408163265305 0.0
-1.6734693877551021 1.1836734693877546 2.0
-1.6734693877551021 1.2653061224489792 4.0
-1.6734693877551021 1.3469387755102038 3.0
-1.6734693877551021 1.4285714285714284 3.0
-1.6734693877551021 1.510204081632653 0.0
-1.6734693877551021 1.591836734693877 1.0
-1.6734693877551021 1.6734693877551017 2.0
-1.6734693877551021 1.7551020408163263 2.0
-1.6734693877551021 1.8367346938775508 1.0
-1.6734693877551021 1.9183673469387754 2.0
-1.6734693877551021 2.0 2.0

-1.5918367346938775 -2.0 0.0
-1.5918367346938775 -1.9183673469387754 0.0
-1.5918367346938775 -1.836734693877551 0.0
-1.5918367346938775 -1.7551020408163265 0.0
-1.5918367346938775 -1.6734693877551021 0.0
-1.5918367346938775 -1.5918367346938775 0.0
-1.5918367346938775 -1.510204081632653 0.0
-1.5918367346938775 -1.4285714285714286 0.0
-1.5918367346938775 -1.3469387755102042 0.0
-1.5918367346938775 -1.2653061224489797 0.0
-1.5918367346938775 -1.183673469387755 0.0
-1.5918367346938775 -1.1020408163265307 0.0
-1.5918367346938775 -1.0204081632653061 0.0
-1.5918367346938775 -0.9387755102040818 0.0
-1.5918367346938775 -0.8571428571428572 0.0
-1.5918367346938775 -0.7755102040816328 1.0
-1.5918367346938775 -0.6938775510204083 0.0
-1.5918367346938775 -0.6122448979591837 0.0
-1.5918367346938775 -0.5306122448979593 0.0
-1.5918367346938775 -0.44897959183673475 0.0
-1.5918367346938775 -0.3673469387755104 1.0
-1.5918367346938775 -0.2857142857142858 0.0
-1.5918367346938775 -0.20408163265306145 1.0
-1.5918367346938775 -0.12244897959183687 1.0
-1.5918367346938775 -0.04081632653061229 2.0
-1.5918367346938775 0.04081632653061229 2.0
-1.5918367346938775 0.12244897959183643 4.0
-1.5918367346938775 0.204081632653061 0.0
-1.5918367346938775 0.2857142857142856 6.0
-1.5918367346938775 0.36734693877551017 2.0
-1.5918367346938775 0.4489795918367343 1.0
-1.5918367346938775 0.5306122448979589 1.0
-1.5918367346938775 0.6122448979591835 3.0
-1.5918367346938775 0.693877551020408 4.0
-1.5918367346938775 0.7755102040816326 5.0
-1.5918367346938775 0.8571428571428568 4.0
-1.5918367346938775 0.9387755102040813 2.0
-1.5918367346938775 1.020408163265306 4.0
-1.5918367346938775 1.1020408163265305 3.0
-1.5918367346938775 1.1836734693877546 3.0
-1.5918367346938775 1.2653061224489792 4.0
-1.5918367346938775 1.3469387755102038 5.0
-1.5918367346938775 1.4285714285714284 4.0
-1.5918367346938775 1.510204081632653 3.0
-1.5918367346938775 1.591836734693877 3.0
-1.5918367346938775 1.6734693877551017 2.0
-1.5918367346938775 1.7551020408163263 2.0
-1.5918367346938775 1.8367346938775508 1.0
-1.5918367346938775 1.9183673469387754 0.0
-1.5918367346938775 2.0 1.0

-1.510204081632653 -2.0 0.0
-1.510204081632653 -1.9183673469387754 0.0
-1.510204081632653 -1.836734693877551 0.0
-1.510204081632653 -1.7551020408163265 0.0
-1.510204081632653 -1.6734693877551021 0.0
-1.510204081632653 -1.5918367346938775 0.0
-1.510204081632653 -1.510204081632653 0.0
-1.510204081632653 -1.4285714285714286 0.0
-1.510204081632653 -1.3469387755102042 0.0
-1.510204081632653 -1.2653061224489797 0.0
-1.510204081632653 -1.183673469387755 0.0
-1.510204081632653 -1.1020408163265307 0.0
-1.510204081632653 -1.0204081632653061 1.0
-1.510204081632653 -0.9387755102040818 0.0
-1.510204081632653 -0.8571428571428572 0.0
-1.510204081632653 -0.7755102040816328 1.0
-1.510204081632653 -0.6938775510204083 0.0
-1.510204081632653 -0.6122448979591837 0.0
-1.510204081632653 -0.5306122448979593 3.0
-1.510204081632653 -0.44897959183673475 1.0
-1.510204081632653 -0.3673469387755104 1.0
-1.510204081632653 -0.2857142857142858 2.0
-1.510204081632653 -0.20408163265306145 0.0
-1.510204081632653 -0.12244897959183687 1.0
-1.510204081632653 -0.04081632653061229 3.0
-1.510204081632653 0.04081632653061229 0.0
-1.510204081632653 0.12244897959183643 1.0
-1.510204081632653 0.204081632653061 2.0
-1.510204081632653 0.2857142857142856 1.0
-1.510204081632653 0.36734693877551017 2.0
-1.510204081632653 0.4489795918367343 1.0
-1.510204081632653 0.5306122448979589 7.0
-1.510204081632653 0.6122448979591835 2.0
-1.510204081632653 0.693877551020408 3.0
-1.510204081632653 0.7755102040816326 1.0
-1.510204081632653 0.8571428571428568 5.0
-1.510204081632653 0.9387755102040813 4.0
-1.510204081632653 1.020408163265306 8.0
-1.510204081632653 1.1020408163265305 8.0
-1.510204081632653 1.1836734693877546 12.0
-1.510204081632653 1.2653061224489792 4.0
-1.510204081632653 1.3469387755102038 7.0
-1.510204081632653 1.4285714285714284 5.0
-1.510204081632653 1.510204081632653 4.0
-1.510204081632653 1.591836734693877 1.0
-1.510204081632653 1.6734693877551017 5.0
-1.510204081632653 1.7551020408163263 2.0
-1.510204081632653 1.8367346938775508 2.0
-1.510204081632653 1.9183673469387754 1.0
-1.510204081632653 2.0 1.0

-1.4285714285714286 -2.0 0.0
-1.4285714285714286 -1.9183673469387754 0.0
-1.4285714285714286 -1.836734693877551 0.0
-1.4285714285714286 -1.7551020408163265 0.0
-1.4285714285714286 -1.6734693877551021 0.0
-1.4285714285714286 -1.5918367346938775 0.0
-1.4285714285714286 -1.510204081632653 0.0
-1.4285714285714286 -1.4285714285714286 0.0
-1.4285714285714286 -1.3469387755102042 0.0
-1.4285714285714286 -1.2653061224489797 0.0
-1.4285714285714286 -1.183673469387755 0.0
-1.4285714285714286 -1.1020408163265307 0.0
-1.4285714285714286 -1.0204081632653061 0.0
-1.4285714285714286 -0.9387755102040818 1.0
-1.4285714285714286 -0.8571428571428572 0.0
-1.4285714285714286 -0.7755102040816328 0.0
-1.4285714285714286 -0.6938775510204083 1.0
-1.4285714285714286 -0.6122448979591837 1.0
-1.4285714285714286 -0.5306122448979593 0.0
-1.4285714285714286 -0.44897959183673475 2.0
-1.4285714285714286 -0.3673469387755104 1.0
-1.4285714285714286 -0.2857142857142858 3.0
-1.4285714285714286 -0.20408163265306145 2.0
-1.4285714285714286 -0.12244897959183687 1.0
-1.4285714285714286 -0.04081632653061229 1.0
-1.4285714285714286 0.04081632653061229 2.0
-1.4285714285714286 0.12244897959183643 2.0
-1.4285714285714286 0.204081632653061 1.0
-1.4285714285714286 0.2857142857142856 2.0
-1.4285714285714286 0.36734693877551017 3.0
-1.4285714285714286 0.4489795918367343 3.0
-1.4285714285714286 0.5306122448979589 8.0
-1.4285714285714286 0.6122448979591835 5.0
-1.4285714285714286 0.693877551020408 6.0
-1.4285714285714286 0.7755102040816326 6.0
-1.4285714285714286 0.8571428571428568 3.0
-1.4285714285714286 0.9387755102040813 8.0
-1.4285714285714286 1.020408163265306 13.0
-1.4285714285714286 1.1020408163265305 10.0
-1.4285714285714286 1.1836734693877546 4.0
-1.4285714285714286 1.2653061224489792 3.0
-1.4285714285714286 1.3469387755102038 7.0
-1.4285714285714286 1.4285714285714284 11.0
-1.4285714285714286 1.510204081632653 8.0
-1.4285714285714286 1.591836734693877 3.0
-1.4285714285714286 1.6734693877551017 4.0
-1.4285714285714286 1.7551020408163263 2.0
-1.4285714285714286 1.8367346938775508 1.0
-1.4285714285714286 1.9183673469387754 0.0
-1.4285714285714286 2.0 2.0

-1.3469387755102042 -2.0 0.0
-1.3469387755102042 -1.9183673469387754 0.0
-1.3469387755102042 -1.836734693877551 0.0
-1.3469387755102042 -1.7551020408163265 0.0
-1.3469387755102042 -1.6734693877551021 0.0
-1.3469387755102042 -1.5918367346938775 0.0
-1.3469387755102042 -1.510204081632653 0.0
-1.3469387755102042 -1.4285714285714286 0.0
-1.3469387755102042 -1.3469387755102042 0.0
-1.3469387755102042 -1.2653061224489797 0.0
-1.3469387755102042 -1.183673469387755 0.0
-1.3469387755102042 -1.1020408163265307 0.0
-1.3469387755102042 -1.0204081632653061 0.0
-1.3469387755102042 -0.9387755102040818 0.0
-1.3469387755102042 -0.8571428571428572 1.0
-1.3469387755102042 -0.7755102040816328 1.0
-1.3469387755102042 -0.6938775510204083 1.0
-1.3469387755102042 -0.6122448979591837 0.0
-1.3469387755102042 -0.5306122448979593 0.0
-1.3469387755102042 -0.44897959183673475 1.0
-1.3469387755102042 -0.3673469387755104 4.0
-1.3469387755102042 -0.2857142857142858 1.0
-1.3469387755102042 -0.20408163265306145 4.0
-1.3469387755102042 -0.12244897959183687 3.0
-1.3469387755102042 -0.04081632653061229 2.0
-1.3469387755102042 0.04081632653061229 3.0
-1.3469387755102042 0.12244897959183643 5.0
-1.3469387755102042 0.204081632653061 4.0
-1.3469387755102042 0.2857142857142856 3.0
-1.3469387755102042 0.36734693877551017 2.0
-1.3469387755102042 0.4489795918367343 6.0
-1.3469387755102042 0.5306122448979589 7.0
-1.3469387755102042 0.6122448979591835 7.0
-1.3469387755102042 0.693877551020408 10.0
-1.3469387755102042 0.7755102040816326 9.0
-1.3469387755102042 0.8571428571428568 4.0
-1.3469387755102042 0.9387755102040813 12.0
-1.3469387755102042 1.020408163265306 7.0
-1.3469387755102042 1.1020408163265305 15.0
-1.3469387755102042 1.1836734693877546 9.0
-1.3469387755102042 1.2653061224489792 12.0
-1.3469387755102042 1.3469387755102038 8.0
-1.3469387755102042 1.4285714285714284 0.0
-1.3469387755102042 1.510204081632653 4.0
-1.3469387755102042 1.591836734693877 6.0
-1.3469387755102042 1.6734693877551017 3.0
-1.3469387755102042 1.7551020408163263 2.0
-1.3469387755102042 1.8367346938775508 4.0
-1.3469387755102042 1.9183673469387754 2.0
-1.3469387755102042 2.0 2.0

-1.2653061224489797 -2.0 0.0
-1.2653061224489797 -1.9183673469387754 0.0
-1.2653061224489797 -1.836734693877551 0.0
-1.2653061224489797 -1.7551020408163265 0.0
-1.2653061224489797 -1.6734693877551021 0.0
-1.2653061224489797 -1.5918367346938775 0.0
-1.2653061224489797 -1.510204081632653 0.0
-1.2653061224489797 -1.4285714285714286 0.0
-1.2653061224489797 -1.3469387755102042 0.0
-1.2653061224489797 -1.2653061224489797 0.0
-1.2653061224489797 -1.183673469387755 0.0
-1.2653061224489797 -1.1020408163265307 0.0
-1.2653061224489797 -1.0204081632653061 1.0
-1.2653061224489797 -0.9387755102040818 1.0
-1.2653061224489797 -0.8571428571428572 0.0
-1.2653061224489797 -0.7755102040816328 0.0
-1.2653061224489797 -0.6938775510204083 2.0
-1.2653061224489797 -0.6122448979591837 0.0
-1.2653061224489797 -0.5306122448979593 0.0
-1.2653061224489797 -0.44897959183673475 0.0
-1.2653061224489797 -0.3673469387755104 0.0
-1.2653061224489797 -0.2857142857142858 3.0
-1.2653061224489797 -0.20408163265306145 1.0
-1.2653061224489797 -0.12244897959183687 1.0
-1.2653061224489797 -0.04081632653061229 3.0
-1.2653061224489797 0.04081632653061229 4.0
-1.2653061224489797 0.12244897959183643 4.0
-1.2653061224489797 0.204081632653061 8.0
-1.2653061224489797 0.2857142857142856 8.0
-1.2653061224489797 0.36734693877551017 10.0
-1.2653061224489797 0.4489795918367343 9.0
-1.2653061224489797 0.5306122448979589 7.0
-1.2653061224489797 0.6122448979591835 8.0
-1.2653061224489797 0.693877551020408 14.0
-1.2653061224489797 0.7755102040816326 13.0
-1.2653061224489797 0.8571428571428568 7.0
-1.2653061224489797 0.9387755102040813 9.0
-1.2653061224489797 1.020408163265306 13.0
-1.2653061224489797 1.1020408163265305 12.0
-1.2653061224489797 1.1836734693877546 15.0
-1.2653061224489797 1.2653061224489792 12.0
-1.2653061224489797 1.3469387755102038 13.0
-1.2653061224489797 1.4285714285714284 7.0
-1.2653061224489797 1.510204081632653 12.0
-1.2653061224489797 1.591836734693877 3.0
-1.2653061224489797 1.6734693877551017 5.0
-1.2653061224489797 1.7551020408163263 3.0
-1.2653061224489797 1.8367346938775508 0.0
-1.2653061224489797 1.9183673469387754 1.0
-1.2653061224489797 2.0 0.0

-1.183673469387755 -2.0 0.0
-1.183673469387755 -1.9183673469387754 0.0
-1.183673469387755 -1.836734693877551 0.0
-1.183673469387755 -1.7551020408163265 0.0
-1.183673469387755 -1.6734693877551021 0.0
-1.183673469387755 -1.5918367346938775 0.0
-1.183673469387755 -1.510204081632653 0.0
-1.183673469387755 -1.4285714285714286 0.0
-1.183673469387755 -1.3469387755102042 0.0
-1.183673469387755 -1.2653061224489797 0.0
-1.183673469387755 -1.183673469387755 0.0
-1.183673469387755 -1.1020408163265307 0.0
-1.183673469387755 -1.0204081632653061 0.0
-1.183673469387755 -0.9387755102040818 0.0
-1.183673469387755 -0.8571428571428572 1.0
-1.183673469387755 -0.7755102040816328 0.0
-1.183673469387755 -0.6938775510204083 2.0
-1.183673469387755 -0.6122448979591837 1.0
-1.183673469387755 -0.5306122448979593 5.0
-1.183673469387755 -0.44897959183673475 1.0
-1.183673469387755 -0.3673469387755104 0.0
-1.183673469387755 -0.2857142857142858 2.0
-1.183673469387755 -0.20408163265306145 4.0
-1.183673469387755 -0.12244897959183687 6.0
-1.183673469387755 -0.04081632653061229 7.0
-1.183673469387755 0.04081632653061229 5.0
-1.183673469387755 0.12244897959183643 5.0
-1.183673469387755 0.204081632653061 7.0
-1.183673469387755 0.2857142857142856 7.0
-1.183673469387755 0.36734693877551017 10.0
-1.183673469387755 0.4489795918367343 13.0
-1.183673469387755 0.5306122448979589 13.0
-1.183673469387755 0.6122448979591835 10.0
-1.183673469387755 0.693877551020408 14.0
-1.183673469387755 0.7755102040816326 16.0
-1.183673469387755 0.8571428571428568 16.0
-1.183673469387755 0.9387755102040813 24.0
-1.183673469387755 1.020408163265306 17.0
-1.183673469387755 1.1020408163265305 15.0
-1.183673469387755 1.1836734693877546 11.0
-1.183673469387755 1.2653061224489792 8.0
-1.183673469387755 1.3469387755102038 16.0
-1.183673469387755 1.4285714285714284 10.0
-1.183673469387755 1.510204081632653 4.0
-1.183673469387755 1.591836734693877 7.0
-1.183673469387755 1.6734693877551017 0.0
-1.183673469387755 1.7551020408163263 3.0
-1.183673469387755 1.8367346938775508 3.0
-1.183673469387755 1.9183673469387754 1.0
-1.183673469387755 2.0 0.0

-1.1020408163265307 -2.0 0.0
-1.1020408163265307 -1.9183673469387754 0.0
-1.1020408163265307 -1.836734693877551 0.0
-1.1020408163265307 -1.7551020408163265 0.0
-1.1020408163265307 -1.6734693877551021 0.0
-1.1020408163265307 -1.5918367346938775 0.0
-1.1020408163265307 -1.510204081632653 0.0
-1.1020408163265307 -1.4285714285714286 1.0
-1.1020408163265307 -1.3469387755102042 0.0
-1.1020408163265307 -1.2653061224489797 0.0
-1.1020408163265307 -1.183673469387755 0.0
-1.1020408163265307 -1.1020408163265307 1.0
-1.1020408163265307 -1.0204081632653061 0.0
-1.1020408163265307 -0.9387755102040818 0.0
-1.1020408163265307 -0.8571428571428572 0.0
-1.1020408163265307 -0.7755102040816328 1.0
-1.1020408163265307 -0.6938775510204083 1.0
-1.1020408163265307 -0.6122448979591837 3.0
-1.1020408163265307 -0.5306122448979593 7.0
-1.1020408163265307 -0.44897959183673475 1.0
-1.1020408163265307 -0.3673469387755104 1.0
-1.1020408163265307 -0.2857142857142858 1.0
-1.1020408163265307 -0.20408163265306145 7.0
-1.1020408163265307 -0.12244897959183687 7.0
-1.1020408163265307 -0.04081632653061229 4.0
-1.1020408163265307 0.04081632653061229 2.0
-1.1020408163265307 0.12244897959183643 8.0
-1.1020408163265307 0.204081632653061 10.0
-1.1020408163265307 0.2857142857142856 10.0
-1.1020408163265307 0.36734693877551017 16.0
-1.1020408163265307 0.4489795918367343 15.0
-1.1020408163265307 0.5306122448979589 11.0
-1.1020408163265307 0.6122448979591835 13.0
-1.1020408163265307 0.693877551020408 23.0
-1.1020408163265307 0.7755102040816326 20.0
-1.1020408163265307 0.8571428571428568 19.0
-1.1020408163265307 0.9387755102040813 16.0
-1.1020408163265307 1.020408163265306 20.0
-1.1020408163265307 1.1020408163265305 16.0
-1.1020408163265307 1.1836734693877546 13.0
-1.1020408163265307 1.2653061224489792 11.0
-1.1020408163265307 1.3469387755102038 14.0
-1.1020408163265307 1.4285714285714284 8.0
-1.1020408163265307 1.510204081632653 11.0
-1.1020408163265307 1.591836734693877 4.0
-1.1020408163265307 1.6734693877551017 3.0
-1.1020408163265307 1.7551020408163263 5.0
-1.1020408163265307 1.8367346938775508 1.0
-1.1020408163265307 1.9183673469387754 1.0
-1.1020408163265307 2.0 2.0

-1.0204081632653061 -2.0 0.0
-1.0204081632653061 -1.9183673469387754 0.0
-1.0204081632653061 -1.836734693877551 0.0
-1.0204081632653061 -1.7551020408163265 0.0
-1.0204081632653061 -1.6734693877551021 0.0
-1.0204081632653061 -1.5918367346938775 0.0
-1.0204081632653061 -1.510204081632653 0.0
-1.0204081632653061 -1.4285714285714286 1.0
-1.0204081632653061 -1.3469387755102042 0.0
-1.0204081632653061 -1.2653061224489797 0.0
-1.0204081632653061 -1.183673469387755 0.0
-1.0204081632653061 -1.1020408163265307 0.0
-1.0204081632653061 -1.0204081632653061 0.0
-1.0204081632653061 -0.9387755102040818 0.0
-1.0204081632653061 -0.8571428571428572 0.0
-1.0204081632653061 -0.7755102040816328 0.0
-1.0204081632653061 -0.6938775510204083 1.0
-1.0204081632653061 -0.6122448979591837 1.0
-1.0204081632653061 -0.5306122448979593 3.0
-1.0204081632653061 -0.44897959183673475 1.0
-1.0204081632653061 -0.3673469387755104 7.0
-1.0204081632653061 -0.2857142857142858 7.0
-1.0204081632653061 -0.20408163265306145 7.0
-1.0204081632653061 -0.12244897959183687 13.0
-1.0204081632653061 -0.04081632653061229 14.0
-1.0204081632653061 0.04081632653061229 12.0
-1.0204081632653061 0.12244897959183643 16.0
-1.0204081632653061 0.204081632653061 15.0
-1.0204081632653061 0.2857142857142856 17.0
-1.0204081632653061 0.36734693877551017 24.0
-1.0204081632653061 0.4489795918367343 27.0
-1.0204081632653061 0.5306122448979589 30.0
-1.0204081632653061 0.6122448979591835 33.0
-1.0204081632653061 0.693877551020408 25.0
-1.0204081632653061 0.7755102040816326 27.0
-1.0204081632653061 0.8571428571428568 27.0
-1.0204081632653061 0.9387755102040813 34.0
-1.0204081632653061 1.020408163265306 28.0
-1.0204081632653061 1.1020408163265305 21.0
-1.0204081632653061 1.1836734693877546 25.0
-1.0204081632653061 1.2653061224489792 11.0
-1.0204081632653061 1.3469387755102038 15.0
-1.0204081632653061 1.4285714285714284 8.0
-1.0204081632653061 1.510204081632653 4.0
-1.0204081632653061 1.591836734693877 5.0
-1.0204081632653061 1.6734693877551017 3.0
-1.0204081632653061 1.7551020408163263 3.0
-1.0204081632653061 1.8367346938775508 0.0
-1.0204081632653061 1.9183673469387754 1.0
-1.0204081632653061 2.0 2.0

-0.9387755102040818 -2.0 0.0
-0.9387755102040818 -1.9183673469387754 1.0
-0.9387755102040818 -1.836734693877551 0.0
-0.9387755102040818 -1.7551020408163265 0.0
-0.9387755102040818 -1.6734693877551021 0.0
-0.9387755102040818 -1.5918367346938775 0.0
-0.9387755102040818 -1.510204081632653 0.0
-0.9387755102040818 -1.4285714285714286 0.0
-0.9387755102040818 -1.3469387755102042 0.0
-0.9387755102040818 -1.2653061224489797 0.0
-0.9387755102040818 -1.183673469387755 0.0
-0.9387755102040818 -1.1020408163265307 0.0
-0.9387755102040818 -1.0204081632653061 0.0
-0.9387755102040818 -0.9387755102040818 1.0
-0.9387755102040818 -0.8571428571428572 0.0
-0.9387755102040818 -0.7755102040816328 3.0
-0.9387755102040818 -0.6938775510204083 1.0
-0.9387755102040818 -0.6122448979591837 2.0
-0.9387755102040818 -0.5306122448979593 4.0
-0.9387755102040818 -0.44897959183673475 1.0
-0.9387755102040818 -0.3673469387755104 9.0
-0.9387755102040818 -0.2857142857142858 6.0
-0.9387755102040818 -0.20408163265306145 10.0
-0.9387755102040818 -0.12244897959183687 17.0
-0.9387755102040818 -0.04081632653061229 10.0
-0.9387755102040818 0.04081632653061229 10.0
-0.9387755102040818 0.12244897959183643 19.0
-0.9387755102040818 0.204081632653061 24.0
-0.9387755102040818 0.2857142857142856 21.0
-0.9387755102040818 0.36734693877551017 32.0
-0.9387755102040818 0.4489795918367343 26.0
-0.9387755102040818 0.5306122448979589 29.0
-0.9387755102040818 0.6122448979591835 43.0
-0.9387755102040818 0.693877551020408 30.0
-0.9387755102040818 0.7755102040816326 40.0
-0.9387755102040818 0.8571428571428568 44.0
-0.9387755102040818 0.9387755102040813 40.0
-0.9387755102040818 1.020408163265306 29.0
-0.9387755102040818 1.1020408163265305 32.0
-0.9387755102040818 1.1836734693877546 29.0
-0.9387755102040818 1.2653061224489792 19.0
-0.9387755102040818 1.3469387755102038 10.0
-0.9387755102040818 1.4285714285714284 10.0
-0.9387755102040818 1.510204081632653 3.0
-0.9387755102040818 1.591836734693877 4.0
-0.9387755102040818 1.6734693877551017 4.0
-0.9387755102040818 1.7551020408163263 3.0
-0.9387755102040818 1.8367346938775508 3.0
-0.9387755102040818 1.9183673469387754 0.0
-0.9387755102040818 2.0 0.0

-0.8571428571428572 -2.0 0.0
-0.8571428571428572 -1.9183673469387754 0.0
-0.8571428571428572 -1.836734693877551 0.0
-0.8571428571428572 -1.7551020408163265 0.0
-0.8571428571428572 -1.6734693877551021 0.0
-0.8571428571428572 -1.5918367346938775 0.0
-0.8571428571428572 -1.510204081632653 1.0
-0.8571428571428572 -1.4285714285714286 0.0
-0.8571428571428572 -1.3469387755102042 0.0
-0.8571428571428572 -1.2653061224489797 1.0
-0.8571428571428572 -1.183673469387755 0.0
-0.8571428571428572 -1.1020408163265307 1.0
-0.8571428571428572 -1.0204081632653061 1.0
-0.8571428571428572 -0.9387755102040818 2.0
-0.8571428571428572 -0.8571428571428572 2.0
-0.8571428571428572 -0.7755102040816328 2.0
-0.8571428571428572 -0.6938775510204083 5.0
-0.8571428571428572 -0.6122448979591837 4.0
-0.8571428571428572 -0.5306122448979593 5.0
-0.8571428571428572 -0.44897959183673475 2.0
-0.8571428571428572 -0.3673469387755104 8.0
-0.8571428571428572 -0.2857142857142858 11.0
-0.8571428571428572 -0.20408163265306145 9.0
-0.8571428571428572 -0.12244897959183687 8.0
-0.8571428571428572 -0.04081632653061229 17.0
-0.8571428571428572 0.04081632653061229 14.0
-0.8571428571428572 0.12244897959183643 20.0
-0.8571428571428572 0.204081632653061 27.0
-0.8571428571428572 0.2857142857142856 20.0
-0.8571428571428572 0.36734693877551017 30.0
-0.8571428571428572 0.4489795918367343 38.0
-0.8571428571428572 0.5306122448979589 58.0
-0.8571428571428572 0.6122448979591835 34.0
-0.8571428571428572 0.693877551020408 49.0
-0.8571428571428572 0.7755102040816326 36.0
-0.8571428571428572 0.8571428571428568 47.0
-0.8571428571428572 0.9387755102040813 41.0
-0.8571428571428572 1.020408163265306 29.0
-0.8571428571428572 1.1020408163265305 24.0
-0.8571428571428572 1.1836734693877546 24.0
-0.8571428571428572 1.2653061224489792 16.0
-0.8571428571428572 1.3469387755102038 8.0
-0.8571428571428572 1.4285714285714284 5.0
-0.8571428571428572 1.510204081632653 5.0
-0.8571428571428572 1.591836734693877 6.0
-0.8571428571428572 1.6734693877551017 1.0
-0.8571428571428572 1.7551020408163263 3.0
-0.8571428571428572 1.8367346938775508 0.0
-0.8571428571428572 1.9183673469387754 3.0
-0.8571428571428572 2.0 2.0

-0.7755102040816328 -2.0 0.0
-0.7755102040816328 -1.9183673469387754 0.0
-0.7755102040816328 -1.836734693877551 0.0
-0.7755102040816328 -1.7551020408163265 0.0
-0.7755102040816328 -1.6734693877551021 0.0
-0.7755102040816328 -1.5918367346938775 0.0
-0.7755102040816328 -1.510204081632653 1.0
-0.7755102040816328 -1.4285714285714286 1.0
-0.7755102040816328 -1.3469387755102042 0.0
-0.7755102040816328 -1.2653061224489797 0.0
-0.7755102040816328 -1.183673469387755 1.0
-0.7755102040816328 -1.1020408163265307 2.0
-0.7755102040816328 -1.0204081632653061 2.0
-0.7755102040816328 -0.9387755102040818 3.0
-0.7755102040816328 -0.8571428571428572 5.0
-0.7755102040816328 -0.7755102040816328 0.0
-0.7755102040816328 -0.6938775510204083 8.0
-0.7755102040816328 -0.6122448979591837 4.0
-0.7755102040816328 -0.5306122448979593 0.0
-0.7755102040816328 -0.44897959183673475 6.0
-0.7755102040816328 -0.3673469387755104 9.0
-0.7755102040816328 -0.2857142857142858 7.0
-0.7755102040816328 -0.20408163265306145 8.0
-0.7755102040816328 -0.12244897959183687 17.0
-0.7755102040816328 -0.04081632653061229 18.0
-0.7755102040816328 0.04081632653061229 29.0
-0.7755102040816328 0.12244897959183643 25.0
-0.7755102040816328 0.204081632653061 33.0
-0.7755102040816328 0.2857142857142856 30.0
-0.7755102040816328 0.36734693877551017 63.0
-0.7755102040816328 0.4489795918367343 48.0
-0.7755102040816328 0.5306122448979589 51.0
-0.7755102040816328 0.6122448979591835 61.0
-0.7755102040816328 0.693877551020408 57.0
-0.7755102040816328 0.7755102040816326 53.0
-0.7755102040816328 0.8571428571428568 45.0
-0.7755102040816328 0.9387755102040813 53.0
-0.7755102040816328 1.020408163265306 42.0
-0.7755102040816328 1.1020408163265305 28.0
-0.7755102040816328 1.1836734693877546 28.0
-0.7755102040816328 1.2653061224489792 10.0
-0.7755102040816328 1.3469387755102038 13.0
-0.7755102040816328 1.4285714285714284 7.0
-0.7755102040816328 1.510204081632653 6.0
-0.7755102040816328 1.591836734693877 7.0
-0.7755102040816328 1.6734693877551017 4.0
-0.7755102040816328 1.7551020408163263 5.0
-0.7755102040816328 1.8367346938775508 0.0
-0.7755102040816328 1.9183673469387754 2.0
-0.7755102040816328 2.0 1.0

-0.6938775510204083 -2.0 0.0
-0.6938775510204083 -1.9183673469387754 0.0
-0.6938775510204083 -1.836734693877551 0.0
-0.6938775510204083 -1.7551020408163265 1.0
-0.6938775510204083 -1.6734693877551021 0.0
-0.6938775510204083 -1.5918367346938775 2.0
-0.6938775510204083 -1.510204081632653 0.0
-0.6938775510204083 -1.4285714285714286 2.0
-0.6938775510204083 -1.3469387755102042 0.0
-0.6938775510204083 -1.2653061224489797 0.0
-0.6938775510204083 -1.183673469387755 1.0
-0.6938775510204083 -1.1020408163265307 1.0
-0.6938775510204083 -1.0204081632653061 4.0
-0.6938775510204083 -0.9387755102040818 2.0
-0.6938775510204083 -0.8571428571428572 5.0
-0.6938775510204083 -0.7755102040816328 12.0
-0.6938775510204083 -0.6938775510204083 6.0
-0.6938775510204083 -0.6122448979591837 3.0
-0.6938775510204083 -0.5306122448979593 6.0
-0.6938775510204083 -0.44897959183673475 6.0
-0.6938775510204083 -0.3673469387755104 9.0
-0.6938775510204083 -0.2857142857142858 17.0
-0.6938775510204083 -0.20408163265306145 16.0
-0.6938775510204083 -0.12244897959183687 21.0
-0.6938775510204083 -0.04081632653061229 22.0
-0.6938775510204083 0.04081632653061229 32.0
-0.6938775510204083 0.12244897959183643 35.0
-0.6938775510204083 0.204081632653061 48.0
-0.6938775510204083 0.2857142857142856 44.0
-0.6938775510204083 0.36734693877551017 50.0
-0.6938775510204083 0.4489795918367343 63.0
-0.6938775510204083 0.5306122448979589 70.0
-0.6938775510204083 0.6122448979591835 79.0
-0.6938775510204083 0.693877551020408 73.0
-0.6938775510204083 0.7755102040816326 68.0
-0.6938775510204083 0.8571428571428568 50.0
-0.6938775510204083 0.9387755102040813 30.0
-0.6938775510204083 1.020408163265306 26.0
-0.6938775510204083 1.1020408163265305 22.0
-0.6938775510204083 1.1836734693877546 27.0
-0.6938775510204083 1.2653061224489792 9.0
-0.6938775510204083 1.3469387755102038 8.0
-0.6938775510204083 1.4285714285714284 6.0
-0.6938775510204083 1.510204081632653 3.0
-0.6938775510204083 1.591836734693877 6.0
-0.6938775510204083 1.6734693877551017 1.0
-0.6938775510204083 1.7551020408163263 0.0
-0.6938775510204083 1.8367346938775508 2.0
-0.6938775510204083 1.9183673469387754 1.0
-0.6938775510204083 2.0 1.0

-0.6122448979591837 -2.0 0.0
-0.6122448979591837 -1.9183673469387754 0.0
-0.6122448979591837 -1.836734693877551 1.0
-0.6122448979591837 -1.7551020408163265 1.0
-0.6122448979591837 -1.6734693877551021 1.0
-0.6122448979591837 -1.5918367346938775 1.0
-0.6122448979591837 -1.510204081632653 3.0
-0.6122448979591837 -1.4285714285714286 0.0
-0.6122448979591837 -1.3469387755102042 1.0
-0.6122448979591837 -1.2653061224489797 2.0
-0.6122448979591837 -1.183673469387755 2.0
-0.6122448979591837 -1.1020408163265307 4.0
-0.6122448979591837 -1.0204081632653061 2.0
-0.6122448979591837 -0.9387755102040818 2.0
-0.6122448979591837 -0.8571428571428572 6.0
-0.6122448979591837 -0.7755102040816328 5.0
-0.6122448979591837 -0.6938775510204083 3.0
-0.6122448979591837 -0.6122448979591837 5.0
-0.6122448979591837 -0.5306122448979593 9.0
-0.6122448979591837 -0.44897959183673475 12.0
-0.6122448979591837 -0.3673469387755104 23.0
-0.6122448979591837 -0.2857142857142858 22.0
-0.6122448979591837 -0.20408163265306145 20.0
-0.6122448979591837 -0.12244897959183687 25.0
-0.6122448979591837 -0.04081632653061229 38.0
-0.6122448979591837 0.04081632653061229 45.0
-0.6122448979591837 0.12244897959183643 40.0
-0.6122448979591837 0.204081632653061 54.0
-0.6122448979591837 0.2857142857142856 52.0
-0.6122448979591837 0.36734693877551017 73.0
-0.6122448979591837 0.4489795918367343 71.0
-0.6122448979591837 0.5306122448979589 75.0
-0.6122448979591837 0.6122448979591835 76.0
-0.6122448979591837 0.693877551020408 70.0
-0.6122448979591837 0.7755102040816326 66.0
-0.6122448979591837 0.8571428571428568 48.0
-0.6122448979591837 0.9387755102040813 37.0
-0.6122448979591837 1.020408163265306 39.0
-0.6122448979591837 1.1020408163265305 15.0
-0.6122448979591837 1.1836734693877546 9.0
-0.6122448979591837 1.2653061224489792 6.0
-0.6122448979591837 1.3469387755102038 5.0
-0.6122448979591837 1.4285714285714284 8.0
-0.6122448979591837 1.510204081632653 6.0
-0.6122448979591837 1.591836734693877 7.0
-0.6122448979591837 1.6734693877551017 2.0
-0.6122448979591837 1.7551020408163263 2.0
-0.6122448979591837 1.8367346938775508 3.0
-0.6122448979591837 1.9183673469387754 1.0
-0.6122448979591837 2.0 1.0

-0.5306122448979593 -2.0 0.0
-0.5306122448979593 -1.9183673469387754 0.0
-0.5306122448979593 -1.836734693877551 0.0
-0.5306122448979593 -1.7551020408163265 0.0
-0.5306122448979593 -1.6734693877551021 0.0
-0.5306122448979593 -1.5918367346938775 0.0
-0.5306122448979593 -1.510204081632653 0.0
-0.5306122448979593 -1.4285714285714286 0.0
-0.5306122448979593 -1.3469387755102042 1.0
-0.5306122448979593 -1.2653061224489797 1.0
-0.5306122448979593 -1.183673469387755 1.0
-0.5306122448979593 -1.1020408163265307 2.0
-0.5306122448979593 -1.0204081632653061 2.0
-0.5306122448979593 -0.9387755102040818 5.0
-0.5306122448979593 -0.8571428571428572 4.0
-0.5306122448979593 -0.7755102040816328 2.0
-0.5306122448979593 -0.6938775510204083 10.0
-0.5306122448979593 -0.6122448979591837 11.0
-0.5306122448979593 -0.5306122448979593 10.0
-0.5306122448979593 -0.44897959183673475 14.0
-0.5306122448979593 -0.3673469387755104 16.0
-0.5306122448979593 -0.2857142857142858 23.0
-0.5306122448979593 -0.20408163265306145 29.0
-0.5306122448979593 -0.12244897959183687 48.0
-0.5306122448979593 -0.04081632653061229 52.0
-0.5306122448979593 0.04081632653061229 49.0
-0.5306122448979593 0.12244897959183643 60.0
-0.5306122448979593 0.204081632653061 70.0
-0.5306122448979593 0.2857142857142856 87.0
-0.5306122448979593 0.36734693877551017 78.0
-0.5306122448979593 0.4489795918367343 91.0
-0.5306122448979593 0.5306122448979589 97.0
-0.5306122448979593 0.6122448979591835 95.0
-0.5306122448979593 0.693877551020408 82.0
-0.5306122448979593 0.7755102040816326 45.0
-0.5306122448979593 0.8571428571428568 47.0
-0.5306122448979593 0.9387755102040813 37.0
-0.5306122448979593 1.020408163265306 35.0
-0.5306122448979593 1.1020408163265305 24.0
-0.5306122448979593 1.1836734693877546 15.0
-0.5306122448979593 1.2653061224489792 11.0
-0.5306122448979593 1.3469387755102038 10.0
-0.5306122448979593 1.4285714285714284 4.0
-0.5306122448979593 1.510204081632653 6.0
-0.5306122448979593 1.591836734693877 5.0
-0.5306122448979593 1.6734693877551017 0.0
-0.5306122448979593 1.7551020408163263 1.0
-0.5306122448979593 1.8367346938775508 1.0
-0.5306122448979593 1.9183673469387754 1.0
-0.5306122448979593 2.0 1.0

-0.44897959183673475 -2.0 0.0
-0.44897959183673475 -1.9183673469387754 0.0
-0.44897959183673475 -1.836734693877551 1.0
-0.44897959183673475 -1.7551020408163265 0.0
-0.44897959183673475 -1.6734693877551021 0.0
-0.44897959183673475 -1.5918367346938775 1.0
-0.44897959183673475 -1.510204081632653 1.0
-0.44897959183673475 -1.4285714285714286 1.0
-0.44897959183673475 -1.3469387755102042 0.0
-0.44897959183673475 -1.2653061224489797 0.0
-0.44897959183673475 -1.183673469387755 2.0
-0.44897959183673475 -1.1020408163265307 4.0
-0.44897959183673475 -1.0204081632653061 3.0
-0.44897959183673475 -0.9387755102040818 5.0
-0.44897959183673475 -0.8571428571428572 5.0
-0.44897959183673475 -0.7755102040816328 8.0
-0.44897959183673475 -0.6938775510204083 5.0
-0.44897959183673475 -0.6122448979591837 10.0
-0.44897959183673475 -0.5306122448979593 19.0
-0.44897959183673475 -0.44897959183673475 18.0
-0.44897959183673475 -0.3673469387755104 29.0
-0.44897959183673475 -0.2857142857142858 29.0
-0.44897959183673475 -0.20408163265306145 30.0
-0.44897959183673475 -0.12244897959183687 32.0
-0.44897959183673475 -0.04081632653061229 48.0
-0.44897959183673475 0.04081632653061229 56.0
-0.44897959183673475 0.12244897959183643 91.0
-0.44897959183673475 0.204081632653061 108.0
-0.44897959183673475 0.2857142857142856 131.0
-0.44897959183673475 0.36734693877551017 99.0
-0.44897959183673475 0.4489795918367343 95.0
-0.44897959183673475 0.5306122448979589 97.0
-0.44897959183673475 0.6122448979591835 73.0
-0.44897959183673475 0.693877551020408 80.0
-0.44897959183673475 0.7755102040816326 62.0
-0.44897959183673475 0.8571428571428568 37.0
-0.44897959183673475 0.9387755102040813 43.0
-0.44897959183673475 1.020408163265306 26.0
-0.44897959183673475 1.1020408163265305 21.0
-0.44897959183673475 1.1836734693877546 14.0
-0.44897959183673475 1.2653061224489792 9.0
-0.44897959183673475 1.3469387755102038 7.0
-0.44897959183673475 1.4285714285714284 1.0
-0.44897959183673475 1.510204081632653 5.0
-0.44897959183673475 1.591836734693877 4.0
-0.44897959183673475 1.6734693877551017 1.0
-0.44897959183673475 1.7551020408163263 2.0
-0.44897959183673475 1.8367346938775508 5.0
-0.44897959183673475 1.9183673469387754 1.0
-0.44897959183673475 2.0 1.0

-0.3673469387755104 -2.0 0.0
-0.3673469387755104 -1.9183673469387754 0.0
-0.3673469387755104 -1.836734693877551 0.0
-0.3673469387755104 -1.7551020408163265 0.0
-0.3673469387755104 -1.6734693877551021 1.0
-0.3673469387755104 -1.5918367346938775 1.0
-0.3673469387755104 -1.510204081632653 0.0
-0.3673469387755104 -1.4285714285714286 0.0
-0.3673469387755104 -1.3469387755102042 0.0
-0.3673469387755104 -1.2653061224489797 2.0
-0.3673469387755104 -1.183673469387755 1.0
-0.3673469387755104 -1.1020408163265307 6.0
-0.3673469387755104 -1.0204081632653061 2.0
-0.3673469387755104 -0.9387755102040818 7.0
-0.3673469387755104 -0.8571428571428572 7.0
-0.3673469387755104 -0.7755102040816328 11.0
-0.3673469387755104 -0.6938775510204083 9.0
-0.3673469387755104 -0.6122448979591837 12.0
-0.3673469387755104 -0.5306122448979593 14.0
-0.3673469387755104 -0.44897959183673475 27.0
-0.3673469387755104 -0.3673469387755104 24.0
-0.3673469387755104 -0.2857142857142858 31.0
-0.3673469387755104 -0.20408163265306145 59.0
-0.3673469387755104 -0.12244897959183687 70.0
-0.3673469387755104 -0.04081632653061229 76.0
-0.3673469387755104 0.04081632653061229 80.0
-0.3673469387755104 0.12244897959183643 115.0
-0.3673469387755104 0.204081632653061 106.0
-0.3673469387755104 0.2857142857142856 119.0
-0.3673469387755104 0.36734693877551017 102.0
-0.3673469387755104 0.4489795918367343 114.0
-0.3673469387755104 0.5306122448979589 96.0
-0.3673469387755104 0.6122448979591835 64.0
-0.3673469387755104 0.693877551020408 87.0
-0.3673469387755104 0.7755102040816326 63.0
-0.3673469387755104 0.8571428571428568 36.0
-0.3673469387755104 0.9387755102040813 32.0
-0.3673469387755104 1.020408163265306 28.0
-0.3673469387755104 1.1020408163265305 19.0
-0.3673469387755104 1.1836734693877546 9.0
-0.3673469387755104 1.2653061224489792 7.0
-0.3673469387755104 1.3469387755102038 8.0
-0.3673469387755104 1.4285714285714284 5.0
-0.3673469387755104 1.510204081632653 4.0
-0.3673469387755104 1.591836734693877 2.0
-0.3673469387755104 1.6734693877551017 1.0
-0.3673469387755104 1.7551020408163263 3.0
-0.3673469387755104 1.8367346938775508 1.0
-0.3673469387755104 1.9183673469387754 2.0
-0.3673469387755104 2.0 0.0

-0.2857142857142858 -2.0 0.0
-0.2857142857142858 -1.9183673469387754 0.0
-0.2857142857142858 -1.836734693877551 0.0
-0.2857142857142858 -1.7551020408163265 0.0
-0.2857142857142858 -1.6734693877551021 0.0
-0.2857142857142858 -1.5918367346938775 1.0
-0.2857142857142858 -1.510204081632653 0.0
-0.2857142857142858 -1.4285714285714286 0.0
-0.2857142857142858 -1.3469387755102042 1.0
-0.2857142857142858 -1.2653061224489797 2.0
-0.2857142857142858 -1.183673469387755 11.0
-0.2857142857142858 -1.1020408163265307 3.0
-0.2857142857142858 -1.0204081632653061 10.0
-0.2857142857142858 -0.9387755102040818 4.0
-0.2857142857142858 -0.8571428571428572 5.0
-0.2857142857142858 -0.7755102040816328 9.0
-0.2857142857142858 -0.6938775510204083 25.0
-0.2857142857142858 -0.6122448979591837 15.0
-0.2857142857142858 -0.5306122448979593 29.0
-0.2857142857142858 -0.44897959183673475 30.0
-0.2857142857142858 -0.3673469387755104 41.0
-0.2857142857142858 -0.2857142857142858 40.0
-0.2857142857142858 -0.20408163265306145 63.0
-0.2857142857142858 -0.12244897959183687 80.0
-0.2857142857142858 -0.04081632653061229 78.0
-0.2857142857142858 0.04081632653061229 122.0
-0.2857142857142858 0.12244897959183643 138.0
-0.2857142857142858 0.204081632653061 125.0
-0.2857142857142858 0.2857142857142856 128.0
-0.2857142857142858 0.36734693877551017 132.0
-0.2857142857142858 0.4489795918367343 101.0
-0.2857142857142858 0.5306122448979589 87.0
-0.2857142857142858 0.6122448979591835 71.0
-0.2857142857142858 0.693877551020408 58.0
-0.2857142857142858 0.7755102040816326 42.0
-0.2857142857142858 0.8571428571428568 38.0
-0.2857142857142858 0.9387755102040813 23.0
-0.2857142857142858 1.020408163265306 15.0
-0.2857142857142858 1.1020408163265305 10.0
-0.2857142857142858 1.1836734693877546 14.0
-0.2857142857142858 1.2653061224489792 4.0
-0.2857142857142858 1.3469387755102038 6.0
-0.2857142857142858 1.4285714285714284 6.0
-0.2857142857142858 1.510204081632653 2.0
-0.2857142857142858 1.591836734693877 1.0
-0.2857142857142858 1.6734693877551017 2.0
-0.2857142857142858 1.7551020408163263 1.0
-0.2857142857142858 1.8367346938775508 0.0
-0.2857142857142858 1.9183673469387754 1.0
-0.2857142857142858 2.0 1.0

-0.20408163265306145 -2.0 0.0
-0.20408163265306145 -1.9183673469387754 0.0
-0.20408163265306145 -1.836734693877551 0.0
-0.20408163265306145 -1.7551020408163265 1.0
-0.20408163265306145 -1.6734693877551021 1.0
-0.20408163265306145 -1.5918367346938775 0.0
-0.20408163265306145 -1.510204081632653 0.0
-0.20408163265306145 -1.4285714285714286 4.0
-0.20408163265306145 -1.3469387755102042 1.0
-0.20408163265306145 -1.2653061224489797 2.0
-0.20408163265306145 -1.183673469387755 1.0
-0.20408163265306145 -1.1020408163265307 5.0
-0.20408163265306145 -1.0204081632653061 3.0
-0.20408163265306145 -0.9387755102040818 3.0
-0.20408163265306145 -0.8571428571428572 17.0
-0.20408163265306145 -0.7755102040816328 18.0
-0.20408163265306145 -0.6938775510204083 22.0
-0.20408163265306145 -0.6122448979591837 20.0
-0.20408163265306145 -0.5306122448979593 35.0
-0.20408163265306145 -0.44897959183673475 39.0
-0.20408163265306145 -0.3673469387755104 45.0
-0.20408163265306145 -0.2857142857142858 71.0
-0.20408163265306145 -0.20408163265306145 75.0
-0.20408163265306145 -0.12244897959183687 99.0
-0.20408163265306145 -0.04081632653061229 116.0
-0.20408163265306145 0.04081632653061229 144.0
-0.20408163265306145 0.12244897959183643 138.0
-0.20408163265306145 0.204081632653061 165.0
-0.20408163265306145 0.2857142857142856 141.0
-0.20408163265306145 0.36734693877551017 129.0
-0.20408163265306145 0.4489795918367343 98.0
-0.20408163265306145 0.5306122448979589 88.0
-0.20408163265306145 0.6122448979591835 67.0
-0.20408163265306145 0.693877551020408 48.0
-0.20408163265306145 0.7755102040816326 41.0
-0.20408163265306145 0.8571428571428568 30.0
-0.20408163265306145 0.9387755102040813 23.0
-0.20408163265306145 1.020408163265306 18.0
-0.20408163265306145 1.1020408163265305 6.0
-0.20408163265306145 1.1836734693877546 7.0
-0.20408163265306145 1.2653061224489792 8.0
-0.20408163265306145 1.3469387755102038 6.0
-0.20408163265306145 1.4285714285714284 7.0
-0.20408163265306145 1.510204081632653 2.0
-0.20408163265306145 1.591836734693877 2.0
-0.20408163265306145 1.6734693877551017 0.0
-0.20408163265306145 1.7551020408163263 0.0
-0.20408163265306145 1.8367346938775508 0.0
-0.20408163265306145 1.9183673469387754 2.0
-0.20408163265306145 2.0 0.0

-0.12244897959183687 -2.0 1.0
-0.12244897959183687 -1.9183673469387754 1.0
-0.12244897959183687 -1.836734693877551 1.0
-0.12244897959183687 -1.7551020408163265 1.0
-0.12244897959183687 -1.6734693877551021 2.0
-0.12244897959183687 -1.5918367346938775 0.0
-0.12244897959183687 -1.510204081632653 4.0
-0.12244897959183687 -1.4285714285714286 3.0
-0.12244897959183687 -1.3469387755102042 3.0
-0.12244897959183687 -1.2653061224489797 5.0
-0.12244897959183687 -1.183673469387755 4.0
-0.12244897959183687 -1.1020408163265307 3.0
-0.12244897959183687 -1.0204081632653061 10.0
-0.12244897959183687 -0.9387755102040818 12.0
-0.12244897959183687 -0.8571428571428572 16.0
-0.12244897959183687 -0.7755102040816328 31.0
-0.12244897959183687 -0.6938775510204083 31.0
-0.12244897959183687 -0.6122448979591837 30.0
-0.12244897959183687 -0.5306122448979593 36.0
-0.12244897959183687 -0.44897959183673475 49.0
-0.12244897959183687 -0.3673469387755104 70.0
-0.12244897959183687 -0.2857142857142858 86.0
-0.12244897959183687 -0.20408163265306145 92.0
-0.12244897959183687 -0.12244897959183687 124.0
-0.12244897959183687 -0.04081632653061229 131.0
-0.12244897959183687 0.04081632653061229 128.0
-0.12244897959183687 0.12244897959183643 141.0
-0.12244897959183687 0.204081632653061 125.0
-0.12244897959183687 0.2857142857142856 140.0
-0.12244897959183687 0.36734693877551017 103.0
-0.12244897959183687 0.4489795918367343 101.0
-0.12244897959183687 0.5306122448979589 54.0
-0.12244897959183687 0.6122448979591835 46.0
-0.12244897959183687 0.693877551020408 43.0
-0.12244897959183687 0.7755102040816326 24.0
-0.12244897959183687 0.8571428571428568 28.0
-0.12244897959183687 0.9387755102040813 15.0
-0.12244897959183687 1.020408163265306 13.0
-0.12244897959183687 1.1020408163265305 11.0
-0.12244897959183687 1.1836734693877546 7.0
-0.12244897959183687 1.2653061224489792 6.0
-0.12244897959183687 1.3469387755102038 1.0
-0.12244897959183687 1.4285714285714284 2.0
-0.12244897959183687 1.510204081632653 3.0
-0.12244897959183687 1.591836734693877 0.0
-0.12244897959183687 1.6734693877551017 0.0
-0.12244897959183687 1.7551020408163263 0.0
-0.12244897959183687 1.8367346938775508 1.0
-0.12244897959183687 1.9183673469387754 0.0
-0.12244897959183687 2.0 0.0

-0.04081632653061229 -2.0 0.0
-0.04081632653061229 -1.9183673469387754 0.0
-0.04081632653061229 -1.836734693877551 0.0
-0.04081632653061229 -1.7551020408163265 2.0
-0.04081632653061229 -1.6734693877551021 1.0
-0.04081632653061229 -1.5918367346938775 0.0
-0.04081632653061229 -1.510204081632653 2.0
-0.04081632653061229 -1.4285714285714286 2.0
-0.04081632653061229 -1.3469387755102042 3.0
-0.04081632653061229 -1.2653061224489797 3.0
-0.04081632653061229 -1.183673469387755 4.0
-0.04081632653061229 -1.1020408163265307 7.0
-0.04081632653061229 -1.0204081632653061 10.0
-0.04081632653061229 -0.9387755102040818 11.0
-0.04081632653061229 -0.8571428571428572 22.0
-0.04081632653061229 -0.7755102040816328 23.0
-0.04081632653061229 -0.6938775510204083 30.0
-0.04081632653061229 -0.6122448979591837 41.0
-0.04081632653061229 -0.5306122448979593 43.0
-0.04081632653061229 -0.44897959183673475 49.0
-0.04081632653061229 -0.3673469387755104 74.0
-0.04081632653061229 -0.2857142857142858 85.0
-0.04081632653061229 -0.20408163265306145 103.0
-0.04081632653061229 -0.12244897959183687 108.0
-0.04081632653061229 -0.04081632653061229 153.0
-0.04081632653061229 0.04081632653061229 147.0
-0.04081632653061229 0.12244897959183643 159.0
-0.04081632653061229 0.204081632653061 126.0
-0.04081632653061229 0.2857142857142856 113.0
-0.04081632653061229 0.36734693877551017 104.0
-0.04081632653061229 0.4489795918367343 80.0
-0.04081632653061229 0.5306122448979589 49.0
-0.04081632653061229 0.6122448979591835 44.0
-0.04081632653061229 0.693877551020408 39.0
-0.04081632653061229 0.7755102040816326 24.0
-0.04081632653061229 0.8571428571428568 17.0
-0.04081632653061229 0.9387755102040813 15.0
-0.04081632653061229 1.020408163265306 5.0
-0.04081632653061229 1.1020408163265305 7.0
-0.04081632653061229 1.1836734693877546 11.0
-0.04081632653061229 1.2653061224489792 3.0
-0.04081632653061229 1.3469387755102038 3.0
-0.04081632653061229 1.4285714285714284 2.0
-0.04081632653061229 1.510204081632653 1.0
-0.04081632653061229 1.591836734693877 2.0
-0.04081632653061229 1.6734693877551017 2.0
-0.04081632653061229 1.7551020408163263 0.0
-0.04081632653061229 1.8367346938775508 0.0
-0.04081632653061229 1.9183673469387754 0.0
-0.04081632653061229 2.0 0.0

0.04081632653061229 -2.0 0.0
0.04081632653061229 -1.9183673469387754 0.0
0.04081632653061229 -1.836734693877551 0.0
0.04081632653061229 -1.7551020408163265 0.0
0.04081632653061229 -1.6734693877551021 1.0
0.04081632653061229 -1.5918367346938775 3.0
0.04081632653061229 -1.510204081632653 0.0
0.04081632653061229 -1.4285714285714286 4.0
0.04081632653061229 -1.3469387755102042 5.0
0.04081632653061229 -1.2653061224489797 4.0
0.04081632653061229 -1.183673469387755 6.0
0.04081632653061229 -1.1020408163265307 6.0
0.04081632653061229 -1.0204081632653061 11.0
0.04081632653061229 -0.9387755102040818 15.0
0.04081632653061229 -0.8571428571428572 21.0
0.04081632653061229 -0.7755102040816328 35.0
0.04081632653061229 -0.6938775510204083 35.0
0.04081632653061229 -0.6122448979591837 49.0
0.04081632653061229 -0.5306122448979593 55.0
0.04081632653061229 -0.44897959183673475 80.0
0.04081632653061229 -0.3673469387755104 83.0
0.04081632653061229 -0.2857142857142858 124.0
0.04081632653061229 -0.20408163265306145 119.0
0.04081632653061229 -0.12244897959183687 143.0
0.04081632653061229 -0.04081632653061229 146.0
0.04081632653061229 0.04081632653061229 160.0
0.04081632653061229 0.12244897959183643 159.0
0.04081632653061229 0.204081632653061 110.0
0.04081632653061229 0.2857142857142856 97.0
0.04081632653061229 0.36734693877551017 93.0
0.04081632653061229 0.4489795918367343 54.0
0.04081632653061229 0.5306122448979589 44.0
0.04081632653061229 0.6122448979591835 47.0
0.04081632653061229 0.693877551020408 27.0
0.04081632653061229 0.7755102040816326 16.0
0.04081632653061229 0.8571428571428568 14.0
0.04081632653061229 0.9387755102040813 12.0
0.04081632653061229 1.020408163265306 10.0
0.04081632653061229 1.1020408163265305 8.0
0.04081632653061229 1.1836734693877546 5.0
0.04081632653061229 1.2653061224489792 1.0
0.04081632653061229 1.3469387755102038 1.0
0.04081632653061229 1.4285714285714284 0.0
0.04081632653061229 1.510204081632653 3.0
0.04081632653061229 1.591836734693877 0.0
0.04081632653061229 1.6734693877551017 2.0
0.04081632653061229 1.7551020408163263 0.0
0.04081632653061229 1.8367346938775508 1.0
0.04081632653061229 1.9183673469387754 0.0
0.04081632653061229 2.0 0.0

0.12244897959183643 -2.0 0.0
0.12244897959183643 -1.9183673469387754 2.0
0.12244897959183643 -1.836734693877551 2.0
0.12244897959183643 -1.7551020408163265 0.0
0.12244897959183643 -1.6734693877551021 1.0
0.12244897959183643 -1.5918367346938775 2.0
0.12244897959183643 -1.510204081632653 1.0
0.12244897959183643 -1.4285714285714286 2.0
0.12244897959183643 -1.3469387755102042 5.0
0.12244897959183643 -1.2653061224489797 4.0
0.12244897959183643 -1.183673469387755 6.0
0.12244897959183643 -1.1020408163265307 7.0
0.12244897959183643 -1.0204081632653061 12.0
0.12244897959183643 -0.9387755102040818 21.0
0.12244897959183643 -0.8571428571428572 27.0
0.12244897959183643 -0.7755102040816328 27.0
0.12244897959183643 -0.6938775510204083 43.0
0.12244897959183643 -0.6122448979591837 56.0
0.12244897959183643 -0.5306122448979593 79.0
0.12244897959183643 -0.44897959183673475 77.0
0.12244897959183643 -0.3673469387755104 111.0
0.12244897959183643 -0.2857142857142858 146.0
0.12244897959183643 -0.20408163265306145 161.0
0.12244897959183643 -0.12244897959183687 146.0
0.12244897959183643 -0.04081632653061229 140.0
0.12244897959183643 0.04081632653061229 130.0
0.12244897959183643 0.12244897959183643 118.0
0.12244897959183643 0.204081632653061 97.0
0.12244897959183643 0.2857142857142856 81.0
0.12244897959183643 0.36734693877551017 65.0
0.12244897959183643 0.4489795918367343 54.0
0.12244897959183643 0.5306122448979589 46.0
0.12244897959183643 0.6122448979591835 43.0
0.12244897959183643 0.693877551020408 23.0
0.12244897959183643 0.7755102040816326 15.0
0.12244897959183643 0.8571428571428568 17.0
0.12244897959183643 0.9387755102040813 11.0
0.12244897959183643 1.020408163265306 3.0
0.12244897959183643 1.1020408163265305 2.0
0.12244897959183643 1.1836734693877546 1.0
0.12244897959183643 1.2653061224489792 2.0
0.12244897959183643 1.3469387755102038 1.0
0.12244897959183643 1.4285714285714284 2.0
0.12244897959183643 1.510204081632653 0.0
0.12244897959183643 1.591836734693877 0.0
0.12244897959183643 1.6734693877551017 1.0
0.12244897959183643 1.7551020408163263 0.0
0.12244897959183643 1.8367346938775508 1.0
0.12244897959183643 1.9183673469387754 0.0
0.12244897959183643 2.0 0.0

0.204081632653061 -2.0 0.0
0.204081632653061 -1.9183673469387754 0.0
0.204081632653061 -1.836734693877551 1.0
0.204081632653061 -1.7551020408163265 2.0
0.204081632653061 -1.6734693877551021 1.0
0.204081632653061 -1.5918367346938775 2.0
0.204081632653061 -1.510204081632653 3.0
0.204081632653061 -1.4285714285714286 5.0
0.204081632653061 -1.3469387755102042 8.0
0.204081632653061 -1.2653061224489797 13.0
0.204081632653061 -1.183673469387755 5.0
0.204081632653061 -1.1020408163265307 9.0
0.204081632653061 -1.0204081632653061 24.0
0.204081632653061 -0.9387755102040818 26.0
0.204081632653061 -0.8571428571428572 25.0
0.204081632653061 -0.7755102040816328 33.0
0.204081632653061 -0.6938775510204083 40.0
0.204081632653061 -0.6122448979591837 61.0
0.204081632653061 -0.5306122448979593 80.0
0.204081632653061 -0.44897959183673475 101.0
0.204081632653061 -0.3673469387755104 126.0
0.204081632653061 -0.2857142857142858 146.0
0.204081632653061 -0.20408163265306145 146.0
0.204081632653061 -0.12244897959183687 174.0
0.204081632653061 -0.04081632653061229 143.0
0.204081632653061 0.04081632653061229 108.0
0.204081632653061 0.12244897959183643 94.0
0.204081632653061 0.204081632653061 70.0
0.204081632653061 0.2857142857142856 71.0
0.204081632653061 0.36734693877551017 42.0
0.204081632653061 0.4489795918367343 32.0
0.204081632653061 0.5306122448979589 28.0
0.204081632653061 0.6122448979591835 24.0
0.204081632653061 0.693877551020408 21.0
0.204081632653061 0.7755102040816326 13.0
0.204081632653061 0.8571428571428568 9.0
0.204081632653061 0.9387755102040813 3.0
0.204081632653061 1.020408163265306 4.0
0.204081632653061 1.1020408163265305 2.0
0.204081632653061 1.1836734693877546 3.0
0.204081632653061 1.2653061224489792 3.0
0.204081632653061 1.3469387755102038 0.0
0.204081632653061 1.4285714285714284 3.0
0.204081632653061 1.510204081632653 0.0
0.204081632653061 1.591836734693877 0.0
0.204081632653061 1.6734693877551017 0.0
0.204081632653061 1.7551020408163263 0.0
0.204081632653061 1.8367346938775508 0.0
0.204081632653061 1.9183673469387754 1.0
0.204081632653061 2.0 0.0

0.2857142857142856 -2.0 0.0
0.2857142857142856 -1.9183673469387754 0.0
0.2857142857142856 -1.836734693877551 1.0
0.2857142857142856 -1.7551020408163265 2.0
0.2857142857142856 -1.6734693877551021 1.0
0.2857142857142856 -1.5918367346938775 5.0
0.2857142857142856 -1.510204081632653 9.0
0.2857142857142856 -1.4285714285714286 8.0
0.2857142857142856 -1.3469387755102042 4.0
0.2857142857142856 -1.2653061224489797 5.0
0.2857142857142856 -1.183673469387755 12.0
0.2857142857142856 -1.1020408163265307 11.0
0.2857142857142856 -1.0204081632653061 21.0
0.2857142857142856 -0.9387755102040818 33.0
0.2857142857142856 -0.8571428571428572 34.0
0.2857142857142856 -0.7755102040816328 61.0
0.2857142857142856 -0.6938775510204083 73.0
0.2857142857142856 -0.6122448979591837 91.0
0.2857142857142856 -0.5306122448979593 95.0
0.2857142857142856 -0.44897959183673475 117.0
0.2857142857142856 -0.3673469387755104 142.0
0.2857142857142856 -0.2857142857142858 150.0
0.2857142857142856 -0.20408163265306145 159.0
0.2857142857142856 -0.12244897959183687 120.0
0.2857142857142856 -0.04081632653061229 124.0
0.2857142857142856 0.04081632653061229 107.0
0.2857142857142856 0.12244897959183643 78.0
0.2857142857142856 0.204081632653061 74.0
0.2857142857142856 0.2857142857142856 56.0
0.2857142857142856 0.36734693877551017 35.0
0.2857142857142856 0.4489795918367343 29.0
0.2857142857142856 0.5306122448979589 34.0
0.2857142857142856 0.6122448979591835 17.0
0.2857142857142856 0.693877551020408 16.0
0.2857142857142856 0.7755102040816326 8.0
0.2857142857142856 0.8571428571428568 9.0
0.2857142857142856 0.9387755102040813 5.0
0.2857142857142856 1.020408163265306 4.0
0.2857142857142856 1.1020408163265305 5.0
0.2857142857142856 1.1836734693877546 3.0
0.2857142857142856 1.2653061224489792 3.0
0.2857142857142856 1.3469387755102038 2.0
0.2857142857142856 1.4285714285714284 0.0
0.2857142857142856 1.510204081632653 2.0
0.2857142857142856 1.591836734693877 0.0
0.2857142857142856 1.6734693877551017 0.0
0.2857142857142856 1.7551020408163263 0.0
0.2857142857142856 1.8367346938775508 0.0
0.2857142857142856 1.9183673469387754 0.0
0.2857142857142856 2.0 0.0

0.36734693877551017 -2.0 0.0
0.36734693877551017 -1.9183673469387754 0.0
0.36734693877551017 -1.836734693877551 0.0
0.36734693877551017 -1.7551020408163265 3.0
0.36734693877551017 -1.6734693877551021 2.0
0.36734693877551017 -1.5918367346938775 3.0
0.36734693877551017 -1.510204081632653 2.0
0.36734693877551017 -1.4285714285714286 6.0
0.36734693877551017 -1.3469387755102042 6.0
0.36734693877551017 -1.2653061224489797 10.0
0.36734693877551017 -1.183673469387755 11.0
0.36734693877551017 -1.1020408163265307 16.0
0.36734693877551017 -1.0204081632653061 24.0
0.36734693877551017 -0.9387755102040818 36.0
0.36734693877551017 -0.8571428571428572 28.0
0.36734693877551017 -0.7755102040816328 58.0
0.36734693877551017 -0.6938775510204083 78.0
0.36734693877551017 -0.6122448979591837 92.0
0.36734693877551017 -0.5306122448979593 98.0
0.36734693877551017 -0.44897959183673475 109.0
0.36734693877551017 -0.3673469387755104 121.0
0.36734693877551017 -0.2857142857142858 158.0
0.36734693877551017 -0.20408163265306145 113.0
0.36734693877551017 -0.12244897959183687 128.0
0.36734693877551017 -0.04081632653061229 73.0
0.36734693877551017 0.04081632653061229 79.0
0.36734693877551017 0.12244897959183643 73.0
0.36734693877551017 0.204081632653061 67.0
0.36734693877551017 0.2857142857142856 44.0
0.36734693877551017 0.36734693877551017 29.0
0.36734693877551017 0.4489795918367343 28.0
0.36734693877551017 0.5306122448979589 21.0
0.36734693877551017 0.6122448979591835 14.0
0.36734693877551017 0.693877551020408 6.0
0.36734693877551017 0.7755102040816326 10.0
0.36734693877551017 0.8571428571428568 6.0
0.36734693877551017 0.9387755102040813 3.0
0.36734693877551017 1.020408163265306 3.0
0.36734693877551017 1.1020408163265305 4.0
0.36734693877551017 1.1836734693877546 1.0
0.36734693877551017 1.2653061224489792 0.0
0.36734693877551017 1.3469387755102038 1.0
0.36734693877551017 1.4285714285714284 0.0
0.36734693877551017 1.510204081632653 0.0
0.36734693877551017 1.591836734693877 0.0
0.36734693877551017 1.6734693877551017 0.0
0.36734693877551017 1.7551020408163263 0.0
0.36734693877551017 1.8367346938775508 0.0
0.36734693877551017 1.9183673469387754 0.0
0.36734693877551017 2.0 1.0

0.4489795918367343 -2.0 0.0
0.4489795918367343 -1.9183673469387754 1.0
0.4489795918367343 -1.836734693877551 0.0
0.4489795918367343 -1.7551020408163265 2.0
0.4489795918367343 -1.6734693877551021 0.0
0.4489795918367343 -1.5918367346938775 6.0
0.4489795918367343 -1.510204081632653 8.0
0.4489795918367343 -1.4285714285714286 5.0
0.4489795918367343 -1.3469387755102042 10.0
0.4489795918367343 -1.2653061224489797 10.0
0.4489795918367343 -1.183673469387755 12.0
0.4489795918367343 -1.1020408163265307 13.0
0.4489795918367343 -1.0204081632653061 25.0
0.4489795918367343 -0.9387755102040818 42.0
0.4489795918367343 -0.8571428571428572 47.0
0.4489795918367343 -0.7755102040816328 66.0
0.4489795918367343 -0.6938775510204083 59.0
0.4489795918367343 -0.6122448979591837 87.0
0.4489795918367343 -0.5306122448979593 107.0
0.4489795918367343 -0.44897959183673475 131.0
0.4489795918367343 -0.3673469387755104 116.0
0.4489795918367343 -0.2857142857142858 123.0
0.4489795918367343 -0.20408163265306145 117.0
0.4489795918367343 -0.12244897959183687 95.0
0.4489795918367343 -0.04081632653061229 87.0
0.4489795918367343 0.04081632653061229 53.0
0.4489795918367343 0.12244897959183643 53.0
0.4489795918367343 0.204081632653061 19.0
0.4489795918367343 0.2857142857142856 28.0
0.4489795918367343 0.36734693877551017 24.0
0.4489795918367343 0.4489795918367343 19.0
0.4489795918367343 0.5306122448979589 16.0
0.4489795918367343 0.6122448979591835 14.0
0.4489795918367343 0.693877551020408 7.0
0.4489795918367343 0.7755102040816326 6.0
0.4489795918367343 0.8571428571428568 7.0
0.4489795918367343 0.9387755102040813 4.0
0.4489795918367343 1.020408163265306 3.0
0.4489795918367343 1.1020408163265305 1.0
0.4489795918367343 1.1836734693877546 1.0
0.4489795918367343 1.2653061224489792 2.0
0.4489795918367343 1.3469387755102038 1.0
0.4489795918367343 1.4285714285714284 1.0
0.4489795918367343 1.510204081632653 1.0
0.4489795918367343 1.591836734693877 0.0
0.4489795918367343 1.6734693877551017 1.0
0.4489795918367343 1.7551020408163263 0.0
0.4489795918367343 1.8367346938775508 0.0
0.4489795918367343 1.9183673469387754 0.0
0.4489795918367343 2.0 1.0

0.5306122448979589 -2.0 0.0
0.5306122448979589 -1.9183673469387754 1.0
0.5306122448979589 -1.836734693877551 4.0
0.5306122448979589 -1.7551020408163265 1.0
0.5306122448979589 -1.6734693877551021 4.0
0.5306122448979589 -1.5918367346938775 0.0
0.5306122448979589 -1.510204081632653 4.0
0.5306122448979589 -1.4285714285714286 4.0
0.5306122448979589 -1.3469387755102042 14.0
0.5306122448979589 -1.2653061224489797 15.0
0.5306122448979589 -1.183673469387755 14.0
0.5306122448979589 -1.1020408163265307 27.0
0.5306122448979589 -1.0204081632653061 35.0
0.5306122448979589 -0.9387755102040818 36.0
0.5306122448979589 -0.8571428571428572 60.0
0.5306122448979589 -0.7755102040816328 67.0
0.5306122448979589 -0.6938775510204083 79.0
0.5306122448979589 -0.6122448979591837 77.0
0.5306122448979589 -0.5306122448979593 122.0
0.5306122448979589 -0.44897959183673475 123.0
0.5306122448979589 -0.3673469387755104 106.0
0.5306122448979589 -0.2857142857142858 85.0
0.5306122448979589 -0.20408163265306145 104.0
0.5306122448979589 -0.12244897959183687 84.0
0.5306122448979589 -0.04081632653061229 77.0
0.5306122448979589 0.04081632653061229 47.0
0.5306122448979589 0.12244897959183643 32.0
0.5306122448979589 0.204081632653061 31.0
0.5306122448979589 0.2857142857142856 32.0
0.5306122448979589 0.36734693877551017 27.0
0.5306122448979589 0.4489795918367343 15.0
0.5306122448979589 0.5306122448979589 11.0
0.5306122448979589 0.6122448979591835 8.0
0.5306122448979589 0.693877551020408 9.0
0.5306122448979589 0.7755102040816326 11.0
0.5306122448979589 0.8571428571428568 3.0
0.5306122448979589 0.9387755102040813 2.0
0.5306122448979589 1.020408163265306 2.0
0.5306122448979589 1.1020408163265305 1.0
0.5306122448979589 1.1836734693877546 0.0
0.5306122448979589 1.2653061224489792 2.0
0.5306122448979589 1.3469387755102038 1.0
0.5306122448979589 1.4285714285714284 0.0
0.5306122448979589 1.510204081632653 2.0
0.5306122448979589 1.591836734693877 0.0
0.5306122448979589 1.6734693877551017 0.0
0.5306122448979589 1.7551020408163263 0.0
0.5306122448979589 1.8367346938775508 0.0
0.5306122448979589 1.9183673469387754 0.0
0.5306122448979589 2.0 0.0

0.6122448979591835 -2.0 1.0
0.6122448979591835 -1.9183673469387754 0.0
0.6122448979591835 -1.836734693877551 0.0
0.6122448979591835 -1.7551020408163265 1.0
0.6122448979591835 -1.6734693877551021 4.0
0.6122448979591835 -1.5918367346938775 4.0
0.6122448979591835 -1.510204081632653 6.0
0.6122448979591835 -1.4285714285714286 2.0
0.6122448979591835 -1.3469387755102042 9.0
0.6122448979591835 -1.2653061224489797 16.0
0.6122448979591835 -1.183673469387755 23.0
0.6122448979591835 -1.1020408163265307 26.0
0.6122448979591835 -1.0204081632653061 46.0
0.6122448979591835 -0.9387755102040818 53.0
0.6122448979591835 -0.8571428571428572 54.0
0.6122448979591835 -0.7755102040816328 70.0
0.6122448979591835 -0.6938775510204083 86.0
0.6122448979591835 -0.6122448979591837 98.0
0.6122448979591835 -0.5306122448979593 109.0
0.6122448979591835 -0.44897959183673475 104.0
0.6122448979591835 -0.3673469387755104 87.0
0.6122448979591835 -0.2857142857142858 89.0
0.6122448979591835 -0.20408163265306145 71.0
0.6122448979591835 -0.12244897959183687 57.0
0.6122448979591835 -0.04081632653061229 47.0
0.6122448979591835 0.04081632653061229 34.0
0.6122448979591835 0.12244897959183643 27.0
0.6122448979591835 0.204081632653061 23.0
0.6122448979591835 0.2857142857142856 15.0
0.6122448979591835 0.36734693877551017 13.0
0.6122448979591835 0.4489795918367343 11.0
0.6122448979591835 0.5306122448979589 10.0
0.6122448979591835 0.6122448979591835 10.0
0.6122448979591835 0.693877551020408 7.0
0.6122448979591835 0.7755102040816326 2.0
0.6122448979591835 0.8571428571428568 3.0
0.6122448979591835 0.9387755102040813 1.0
0.6122448979591835 1.020408163265306 0.0
0.6122448979591835 1.1020408163265305 2.0
0.6122448979591835 1.1836734693877546 2.0
0.6122448979591835 1.2653061224489792 2.0
0.6122448979591835 1.3469387755102038 0.0
0.6122448979591835 1.4285714285714284 2.0
0.6122448979591835 1.510204081632653 0.0
0.6122448979591835 1.591836734693877 1.0
0.6122448979591835 1.6734693877551017 0.0
0.6122448979591835 1.7551020408163263 0.0
0.6122448979591835 1.8367346938775508 0.0
0.6122448979591835 1.9183673469387754 0.0
0.6122448979591835 2.0 0.0

0.693877551020408 -2.0 2.0
0.693877551020408 -1.9183673469387754 4.0
0.693877551020408 -1.836734693877551 0.0
0.693877551020408 -1.7551020408163265 1.0
0.693877551020408 -1.6734693877551021 4.0
0.693877551020408 -1.5918367346938775 3.0
0.693877551020408 -1.510204081632653 4.0
0.693877551020408 -1.4285714285714286 7.0
0.693877551020408 -1.3469387755102042 11.0
0.693877551020408 -1.2653061224489797 17.0
0.693877551020408 -1.183673469387755 16.0
0.693877551020408 -1.1020408163265307 30.0
0.693877551020408 -1.0204081632653061 43.0
0.693877551020408 -0.9387755102040818 63.0
0.693877551020408 -0.8571428571428572 67.0
0.693877551020408 -0.7755102040816328 65.0
0.693877551020408 -0.6938775510204083 100.0
0.693877551020408 -0.6122448979591837 85.0
0.693877551020408 -0.5306122448979593 84.0
0.693877551020408 -0.44897959183673475 80.0
0.693877551020408 -0.3673469387755104 64.0
0.693877551020408 -0.2857142857142858 54.0
0.693877551020408 -0.20408163265306145 54.0
0.693877551020408 -0.12244897959183687 53.0
0.693877551020408 -0.04081632653061229 35.0
0.693877551020408 0.04081632653061229 37.0
0.693877551020408 0.12244897959183643 34.0
0.693877551020408 0.204081632653061 15.0
0.693877551020408 0.2857142857142856 14.0
0.693877551020408 0.36734693877551017 17.0
0.693877551020408 0.4489795918367343 13.0
0.693877551020408 0.5306122448979589 4.0
0.693877551020408 0.6122448979591835 6.0
0.693877551020408 0.693877551020408 8.0
0.693877551020408 0.7755102040816326 4.0
0.693877551020408 0.8571428571428568 3.0
0.693877551020408 0.9387755102040813 2.0
0.693877551020408 1.020408163265306 1.0
0.693877551020408 1.1020408163265305 5.0
0.693877551020408 1.1836734693877546 0.0
0.693877551020408 1.2653061224489792 1.0
0.693877551020408 1.3469387755102038 1.0
0.693877551020408 1.4285714285714284 1.0
0.693877551020408 1.510204081632653 0.0
0.693877551020408 1.591836734693877 0.0
0.693877551020408 1.6734693877551017 0.0
0.693877551020408 1.7551020408163263 0.0
0.693877551020408 1.8367346938775508 0.0
0.693877551020408 1.9183673469387754 0.0
0.693877551020408 2.0 0.0

0.7755102040816326 -2.0 1.0
0.7755102040816326 -1.9183673469387754 2.0
0.7755102040816326 -1.836734693877551 0.0
0.7755102040816326 -1.7551020408163265 3.0
0.7755102040816326 -1.6734693877551021 5.0
0.7755102040816326 -1.5918367346938775 6.0
0.7755102040816326 -1.510204081632653 7.0
0.7755102040816326 -1.4285714285714286 11.0
0.7755102040816326 -1.3469387755102042 12.0
0.7755102040816326 -1.2653061224489797 18.0
0.7755102040816326 -1.183673469387755 23.0
0.7755102040816326 -1.1020408163265307 41.0
0.7755102040816326 -1.0204081632653061 49.0
0.7755102040816326 -0.9387755102040818 56.0
0.7755102040816326 -0.8571428571428572 79.0
0.7755102040816326 -0.7755102040816328 67.0
0.7755102040816326 -0.6938775510204083 104.0
0.7755102040816326 -0.6122448979591837 94.0
0.7755102040816326 -0.5306122448979593 81.0
0.7755102040816326 -0.44897959183673475 57.0
0.7755102040816326 -0.3673469387755104 56.0
0.7755102040816326 -0.2857142857142858 49.0
0.7755102040816326 -0.20408163265306145 40.0
0.7755102040816326 -0.12244897959183687 32.0
0.7755102040816326 -0.04081632653061229 27.0
0.7755102040816326 0.04081632653061229 16.0
0.7755102040816326 0.12244897959183643 20.0
0.7755102040816326 0.204081632653061 19.0
0.7755102040816326 0.2857142857142856 24.0
0.7755102040816326 0.36734693877551017 7.0
0.7755102040816326 0.4489795918367343 6.0
0.7755102040816326 0.5306122448979589 3.0
0.7755102040816326 0.6122448979591835 7.0
0.7755102040816326 0.693877551020408 2.0
0.7755102040816326 0.7755102040816326 1.0
0.7755102040816326 0.8571428571428568 0.0
0.7755102040816326 0.9387755102040813 1.0
0.7755102040816326 1.020408163265306 3.0
0.7755102040816326 1.1020408163265305 0.0
0.7755102040816326 1.1836734693877546 1.0
0.7755102040816326 1.2653061224489792 0.0
0.7755102040816326 1.3469387755102038 0.0
0.7755102040816326 1.4285714285714284 0.0
0.7755102040816326 1.510204081632653 1.0
0.7755102040816326 1.591836734693877 0.0
0.7755102040816326 1.6734693877551017 0.0
0.7755102040816326 1.7551020408163263 0.0
0.7755102040816326 1.8367346938775508 0.0
0.7755102040816326 1.9183673469387754 0.0
0.7755102040816326 2.0 0.0

0.8571428571428568 -2.0 1.0
0.8571428571428568 -1.9183673469387754 1.0
0.8571428571428568 -1.836734693877551 1.0
0.8571428571428568 -1.7551020408163265 0.0
0.8571428571428568 -1.6734693877551021 3.0
0.8571428571428568 -1.5918367346938775 6.0
0.8571428571428568 -1.510204081632653 2.0
0.8571428571428568 -1.4285714285714286 17.0
0.8571428571428568 -1.3469387755102042 20.0
0.8571428571428568 -1.2653061224489797 22.0
0.8571428571428568 -1.183673469387755 24.0
0.8571428571428568 -1.1020408163265307 49.0
0.8571428571428568 -1.0204081632653061 41.0
0.8571428571428568 -0.9387755102040818 52.0
0.8571428571428568 -0.8571428571428572 60.0
0.8571428571428568 -0.7755102040816328 49.0
0.8571428571428568 -0.6938775510204083 66.0
0.8571428571428568 -0.6122448979591837 56.0
0.8571428571428568 -0.5306122448979593 74.0
0.8571428571428568 -0.44897959183673475 57.0
0.8571428571428568 -0.3673469387755104 38.0
0.8571428571428568 -0.2857142857142858 39.0
0.8571428571428568 -0.20408163265306145 34.0
0.8571428571428568 -0.12244897959183687 14.0
0.8571428571428568 -0.04081632653061229 26.0
0.8571428571428568 0.04081632653061229 16.0
0.8571428571428568 0.12244897959183643 11.0
0.8571428571428568 0.204081632653061 6.0
0.8571428571428568 0.2857142857142856 4.0
0.8571428571428568 0.36734693877551017 2.0
0.8571428571428568 0.4489795918367343 5.0
0.8571428571428568 0.5306122448979589 5.0
0.8571428571428568 0.6122448979591835 2.0
0.8571428571428568 0.693877551020408 5.0
0.8571428571428568 0.7755102040816326 1.0
0.8571428571428568 0.8571428571428568 3.0
0.8571428571428568 0.9387755102040813 1.0
0.8571428571428568 1.020408163265306 0.0
0.8571428571428568 1.1020408163265305 0.0
0.8571428571428568 1.1836734693877546 0.0
0.8571428571428568 1.2653061224489792 0.0
0.8571428571428568 1.3469387755102038 0.0
0.8571428571428568 1.4285714285714284 0.0
0.8571428571428568 1.510204081632653 0.0
0.8571428571428568 1.591836734693877 0.0
0.8571428571428568 1.6734693877551017 0.0
0.8571428571428568 1.7551020408163263 0.0
0.8571428571428568 1.8367346938775508 0.0
0.8571428571428568 1.9183673469387754 0.0
0.8571428571428568 2.0 0.0

0.9387755102040813 -2.0 0.0
0.9387755102040813 -1.9183673469387754 1.0
0.9387755102040813 -1.836734693877551 3.0
0.9387755102040813 -1.7551020408163265 7.0
0.9387755102040813 -1.6734693877551021 3.0
0.9387755102040813 -1.5918367346938775 5.0
0.9387755102040813 -1.510204081632653 12.0
0.9387755102040813 -1.4285714285714286 12.0
0.9387755102040813 -1.3469387755102042 15.0
0.9387755102040813 -1.2653061224489797 23.0
0.9387755102040813 -1.183673469387755 24.0
0.9387755102040813 -1.1020408163265307 28.0
0.9387755102040813 -1.0204081632653061 33.0
0.9387755102040813 -0.9387755102040818 54.0
0.9387755102040813 -0.8571428571428572 42.0
0.9387755102040813 -0.7755102040816328 56.0
0.9387755102040813 -0.6938775510204083 42.0
0.9387755102040813 -0.6122448979591837 43.0
0.9387755102040813 -0.5306122448979593 40.0
0.9387755102040813 -0.44897959183673475 46.0
0.9387755102040813 -0.3673469387755104 25.0
0.9387755102040813 -0.2857142857142858 25.0
0.9387755102040813 -0.20408163265306145 26.0
0.9387755102040813 -0.12244897959183687 22.0
0.9387755102040813 -0.04081632653061229 9.0
0.9387755102040813 0.04081632653061229 16.0
0.9387755102040813 0.12244897959183643 10.0
0.9387755102040813 0.204081632653061 8.0
0.9387755102040813 0.2857142857142856 6.0
0.9387755102040813 0.36734693877551017 3.0
0.9387755102040813 0.4489795918367343 7.0
0.9387755102040813 0.5306122448979589 2.0
0.9387755102040813 0.6122448979591835 4.0
0.9387755102040813 0.693877551020408 1.0
0.9387755102040813 0.7755102040816326 1.0
0.9387755102040813 0.8571428571428568 0.0
0.9387755102040813 0.9387755102040813 0.0
0.9387755102040813 1.020408163265306 0.0
0.9387755102040813 1.1020408163265305 0.0
0.9387755102040813 1.1836734693877546 0.0
0.9387755102040813 1.2653061224489792 0.0
0.9387755102040813 1.3469387755102038 0.0
0.9387755102040813 1.4285714285714284 0.0
0.9387755102040813 1.510204081632653 0.0
0.9387755102040813 1.591836734693877 0.0
0.9387755102040813 1.6734693877551017 0.0
0.9387755102040813 1.7551020408163263 0.0
0.9387755102040813 1.8367346938775508 0.0
0.9387755102040813 1.9183673469387754 0.0
0.9387755102040813 2.0 0.0

1.020408163265306 -2.0 0.0
1.020408163265306 -1.9183673469387754 2.0
1.020408163265306 -1.836734693877551 4.0
1.020408163265306 -1.7551020408163265 1.0
1.020408163265306 -1.6734693877551021 2.0
1.020408163265306 -1.5918367346938775 7.0
1.020408163265306 -1.510204081632653 5.0
1.020408163265306 -1.4285714285714286 14.0
1.020408163265306 -1.3469387755102042 21.0
1.020408163265306 -1.2653061224489797 20.0
1.020408163265306 -1.183673469387755 26.0
1.020408163265306 -1.1020408163265307 32.0
1.020408163265306 -1.0204081632653061 52.0
1.020408163265306 -0.9387755102040818 40.0
1.020408163265306 -0.8571428571428572 52.0
1.020408163265306 -0.7755102040816328 50.0
1.020408163265306 -0.6938775510204083 47.0
1.020408163265306 -0.6122448979591837 38.0
1.020408163265306 -0.5306122448979593 32.0
1.020408163265306 -0.44897959183673475 37.0
1.020408163265306 -0.3673469387755104 20.0
1.020408163265306 -0.2857142857142858 20.0
1.020408163265306 -0.20408163265306145 16.0
1.020408163265306 -0.12244897959183687 21.0
1.020408163265306 -0.04081632653061229 8.0
1.020408163265306 0.04081632653061229 7.0
1.020408163265306 0.12244897959183643 5.0
1.020408163265306 0.204081632653061 9.0
1.020408163265306 0.2857142857142856 5.0
1.020408163265306 0.36734693877551017 1.0
1.020408163265306 0.4489795918367343 3.0
1.020408163265306 0.5306122448979589 1.0
1.020408163265306 0.6122448979591835 1.0
1.020408163265306 0.693877551020408 3.0
1.020408163265306 0.7755102040816326 1.0
1.020408163265306 0.8571428571428568 1.0
1.020408163265306 0.9387755102040813 0.0
1.020408163265306 1.020408163265306 0.0
1.020408163265306 1.1020408163265305 0.0
1.020408163265306 1.1836734693877546 0.0
1.020408163265306 1.2653061224489792 0.0
1.020408163265306 1.3469387755102038 0.0
1.020408163265306 1.4285714285714284 0.0
1.020408163265306 1.510204081632653 0.0
1.020408163265306 1.591836734693877 0.0
1.020408163265306 1.6734693877551017 0.0
1.020408163265306 1.7551020408163263 0.0
1.020408163265306 1.8367346938775508 0.0
1.020408163265306 1.9183673469387754 0.0
1.020408163265306 2.0 0.0

1.1020408163265305 -2.0 1.0
1.1020408163265305 -1.9183673469387754 2.0
1.1020408163265305 -1.836734693877551 0.0
1.1020408163265305 -1.7551020408163265 2.0
1.1020408163265305 -1.6734693877551021 3.0
1.1020408163265305 -1.5918367346938775 7.0
1.1020408163265305 -1.510204081632653 16.0
1.1020408163265305 -1.4285714285714286 17.0
1.1020408163265305 -1.3469387755102042 20.0
1.1020408163265305 -1.2653061224489797 20.0
1.1020408163265305 -1.183673469387755 29.0
1.1020408163265305 -1.1020408163265307 22.0
1.1020408163265305 -1.0204081632653061 31.0
1.1020408163265305 -0.9387755102040818 35.0
1.1020408163265305 -0.8571428571428572 33.0
1.1020408163265305 -0.7755102040816328 32.0
1.1020408163265305 -0.6938775510204083 41.0
1.1020408163265305 -0.6122448979591837 28.0
1.1020408163265305 -0.5306122448979593 17.0
1.1020408163265305 -0.44897959183673475 22.0
1.1020408163265305 -0.3673469387755104 11.0
1.1020408163265305 -0.2857142857142858 12.0
1.1020408163265305 -0.20408163265306145 7.0
1.1020408163265305 -0.12244897959183687 10.0
1.1020408163265305 -0.04081632653061229 6.0
1.1020408163265305 0.04081632653061229 6.0
1.1020408163265305 0.12244897959183643 3.0
1.1020408163265305 0.204081632653061 9.0
1.1020408163265305 0.2857142857142856 3.0
1.1020408163265305 0.36734693877551017 2.0
1.1020408163265305 0.4489795918367343 4.0
1.1020408163265305 0.5306122448979589 1.0
1.1020408163265305 0.6122448979591835 3.0
1.1020408163265305 0.693877551020408 1.0
1.1020408163265305 0.7755102040816326 1.0
1.1020408163265305 0.8571428571428568 0.0
1.1020408163265305 0.9387755102040813 1.0
1.1020408163265305 1.020408163265306 1.0
1.1020408163265305 1.1020408163265305 0.0
1.1020408163265305 1.1836734693877546 0.0
1.1020408163265305 1.2653061224489792 0.0
1.1020408163265305 1.3469387755102038 0.0
1.1020408163265305 1.4285714285714284 0.0
1.1020408163265305 1.510204081632653 0.0
1.1020408163265305 1.591836734693877 0.0
1.1020408163265305 1.6734693877551017 0.0
1.1020408163265305 1.7551020408163263 0.0
1.1020408163265305 1.8367346938775508 0.0
1.1020408163265305 1.9183673469387754 0.0
1.1020408163265305 2.0 0.0

1.1836734693877546 -2.0 1.0
1.1836734693877546 -1.9183673469387754 1.0
1.1836734693877546 -1.836734693877551 1.0
1.1836734693877546 -1.7551020408163265 2.0
1.1836734693877546 -1.6734693877551021 4.0
1.1836734693877546 -1.5918367346938775 11.0
1.1836734693877546 -1.510204081632653 12.0
1.1836734693877546 -1.4285714285714286 9.0
1.1836734693877546 -1.3469387755102042 21.0
1.1836734693877546 -1.2653061224489797 18.0
1.1836734693877546 -1.183673469387755 26.0
1.1836734693877546 -1.1020408163265307 30.0
1.1836734693877546 -1.0204081632653061 39.0
1.1836734693877546 -0.9387755102040818 25.0
1.1836734693877546 -0.8571428571428572 33.0
1.1836734693877546 -0.7755102040816328 26.0
1.1836734693877546 -0.6938775510204083 15.0
1.1836734693877546 -0.6122448979591837 11.0
1.1836734693877546 -0.5306122448979593 26.0
1.1836734693877546 -0.44897959183673475 7.0
1.1836734693877546 -0.3673469387755104 14.0
1.1836734693877546 -0.2857142857142858 10.0
1.1836734693877546 -0.20408163265306145 5.0
1.1836734693877546 -0.12244897959183687 7.0
1.1836734693877546 -0.04081632653061229 2.0
1.1836734693877546 0.04081632653061229 2.0
1.1836734693877546 0.12244897959183643 2.0
1.1836734693877546 0.204081632653061 2.0
1.1836734693877546 0.2857142857142856 1.0
1.1836734693877546 0.36734693877551017 2.0
1.1836734693877546 0.4489795918367343 2.0
1.1836734693877546 0.5306122448979589 2.0
1.1836734693877546 0.6122448979591835 1.0
1.1836734693877546 0.693877551020408 0.0
1.1836734693877546 0.7755102040816326 1.0
1.1836734693877546 0.8571428571428568 0.0
1.1836734693877546 0.9387755102040813 0.0
1.1836734693877546 1.020408163265306 0.0
1.1836734693877546 1.1020408163265305 0.0
1.1836734693877546 1.1836734693877546 0.0
1.1836734693877546 1.2653061224489792 0.0
1.1836734693877546 1.3469387755102038 1.0
1.1836734693877546 1.4285714285714284 0.0
1.1836734693877546 1.510204081632653 0.0
1.1836734693877546 1.591836734693877 0.0
1.1836734693877546 1.6734693877551017 0.0
1.1836734693877546 1.7551020408163263 0.0
1.1836734693877546 1.8367346938775508 0.0
1.1836734693877546 1.9183673469387754 0.0
1.1836734693877546 2.0 0.0

1.2653061224489792 -2.0 2.0
1.2653061224489792 -1.9183673469387754 1.0
1.2653061224489792 -1.836734693877551 4.0
1.2653061224489792 -1.7551020408163265 4.0
1.2653061224489792 -1.6734693877551021 5.0
1.2653061224489792 -1.5918367346938775 6.0
1.2653061224489792 -1.510204081632653 6.0
1.2653061224489792 -1.4285714285714286 10.0
1.2653061224489792 -1.3469387755102042 10.0
1.2653061224489792 -1.2653061224489797 18.0
1.2653061224489792 -1.183673469387755 18.0
1.2653061224489792 -1.1020408163265307 20.0
1.2653061224489792 -1.0204081632653061 19.0
1.2653061224489792 -0.9387755102040818 19.0
1.2653061224489792 -0.8571428571428572 27.0
1.2653061224489792 -0.7755102040816328 16.0
1.2653061224489792 -0.6938775510204083 11.0
1.2653061224489792 -0.6122448979591837 13.0
1.2653061224489792 -0.5306122448979593 9.0
1.2653061224489792 -0.44897959183673475 14.0
1.2653061224489792 -0.3673469387755104 7.0
1.2653061224489792 -0.2857142857142858 7.0
1.2653061224489792 -0.20408163265306145 3.0
1.2653061224489792 -0.12244897959183687 3.0
1.2653061224489792 -0.04081632653061229 4.0
1.2653061224489792 0.04081632653061229 2.0
1.2653061224489792 0.12244897959183643 1.0
1.2653061224489792 0.204081632653061 3.0
1.2653061224489792 0.2857142857142856 3.0
1.2653061224489792 0.36734693877551017 0.0
1.2653061224489792 0.4489795918367343 1.0
1.2653061224489792 0.5306122448979589 0.0
1.2653061224489792 0.6122448979591835 1.0
1.2653061224489792 0.693877551020408 0.0
1.2653061224489792 0.7755102040816326 0.0
1.2653061224489792 0.8571428571428568 0.0
1.2653061224489792 0.9387755102040813 1.0
1.2653061224489792 1.020408163265306 0.0
1.2653061224489792 1.1020408163265305 0.0
1.2653061224489792 1.1836734693877546 0.0
1.2653061224489792 1.2653061224489792 0.0
1.2653061224489792 1.3469387755102038 0.0
1.2653061224489792 1.4285714285714284 0.0
1.2653061224489792 1.510204081632653 0.0
1.2653061224489792 1.591836734693877 0.0
1.2653061224489792 1.6734693877551017 0.0
1.2653061224489792 1.7551020408163263 0.0
1.2653061224489792 1.8367346938775508 0.0
1.2653061224489792 1.9183673469387754 0.0
1.2653061224489792 2.0 0.0

1.3469387755102038 -2.0 1.0
1.3469387755102038 -1.9183673469387754 2.0
1.3469387755102038 -1.836734693877551 4.0
1.3469387755102038 -1.7551020408163265 1.0
1.3469387755102038 -1.6734693877551021 4.0
1.3469387755102038 -1.5918367346938775 3.0
1.3469387755102038 -1.510204081632653 7.0
1.3469387755102038 -1.4285714285714286 11.0
1.3469387755102038 -1.3469387755102042 17.0
1.3469387755102038 -1.2653061224489797 13.0
1.3469387755102038 -1.183673469387755 17.0
1.3469387755102038 -1.1020408163265307 16.0
1.3469387755102038 -1.0204081632653061 14.0
1.3469387755102038 -0.9387755102040818 21.0
1.3469387755102038 -0.8571428571428572 12.0
1.3469387755102038 -0.7755102040816328 9.0
1.3469387755102038 -0.6938775510204083 19.0
1.3469387755102038 -0.6122448979591837 4.0
1.3469387755102038 -0.5306122448979593 1.0
1.3469387755102038 -0.44897959183673475 7.0
1.3469387755102038 -0.3673469387755104 6.0
1.3469387755102038 -0.2857142857142858 7.0
1.3469387755102038 -0.20408163265306145 6.0
1.3469387755102038 -0.12244897959183687 5.0
1.3469387755102038 -0.04081632653061229 3.0
1.3469387755102038 0.04081632653061229 0.0
1.3469387755102038 0.12244897959183643 2.0
1.3469387755102038 0.204081632653061 0.0
1.3469387755102038 0.2857142857142856 1.0
1.3469387755102038 0.36734693877551017 1.0
1.3469387755102038 0.4489795918367343 0.0
1.3469387755102038 0.5306122448979589 1.0
1.3469387755102038 0.6122448979591835 0.0
1.3469387755102038 0.693877551020408 1.0
1.3469387755102038 0.7755102040816326 1.0
1.3469387755102038 0.8571428571428568 0.0
1.3469387755102038 0.9387755102040813 0.0
1.3469387755102038 1.020408163265306 0.0
1.3469387755102038 1.1020408163265305 0.0
1.3469387755102038 1.1836734693877546 0.0
1.3469387755102038 1.2653061224489792 0.0
1.3469387755102038 1.3469387755102038 0.0
1.3469387755102038 1.4285714285714284 0.0
1.3469387755102038 1.510204081632653 0.0
1.3469387755102038 1.591836734693877 0.0
1.3469387755102038 1.6734693877551017 0.0
1.3469387755102038 1.7551020408163263 0.0
1.3469387755102038 1.8367346938775508 0.0
1.3469387755102038 1.9183673469387754 0.0
1.3469387755102038 2.0 0.0

1.4285714285714284 -2.0 1.0
1.4285714285714284 -1.9183673469387754 1.0
1.4285714285714284 -1.836734693877551 2.0
1.4285714285714284 -1.7551020408163265 2.0
1.4285714285714284 -1.6734693877551021 4.0
1.4285714285714284 -1.5918367346938775 11.0
1.4285714285714284 -1.510204081632653 6.0
1.4285714285714284 -1.4285714285714286 15.0
1.4285714285714284 -1.3469387755102042 13.0
1.4285714285714284 -1.2653061224489797 19.0
1.4285714285714284 -1.183673469387755 13.0
1.4285714285714284 -1.1020408163265307 15.0
1.4285714285714284 -1.0204081632653061 11.0
1.4285714285714284 -0.9387755102040818 11.0
1.4285714285714284 -0.8571428571428572 9.0
1.4285714285714284 -0.7755102040816328 10.0
1.4285714285714284 -0.6938775510204083 8.0
1.4285714285714284 -0.6122448979591837 8.0
1.4285714285714284 -0.5306122448979593 3.0
1.4285714285714284 -0.44897959183673475 4.0
1.4285714285714284 -0.3673469387755104 2.0
1.4285714285714284 -0.2857142857142858 3.0
1.4285714285714284 -0.20408163265306145 4.0
1.4285714285714284 -0.12244897959183687 3.0
1.4285714285714284 -0.04081632653061229 0.0
1.4285714285714284 0.04081632653061229 1.0
1.4285714285714284 0.12244897959183643 1.0
1.4285714285714284 0.204081632653061 1.0
1.4285714285714284 0.2857142857142856 0.0
1.4285714285714284 0.36734693877551017 1.0
1.4285714285714284 0.4489795918367343 2.0
1.4285714285714284 0.5306122448979589 0.0
1.4285714285714284 0.6122448979591835 0.0
1.4285714285714284 0.693877551020408 0.0
1.4285714285714284 0.7755102040816326 0.0
1.4285714285714284 0.8571428571428568 0.0
1.4285714285714284 0.9387755102040813 1.0
1.4285714285714284 1.020408163265306 0.0
1.4285714285714284 1.1020408163265305 0.0
1.4285714285714284 1.1836734693877546 0.0
1.4285714285714284 1.2653061224489792 0.0
1.4285714285714284 1.3469387755102038 0.0
1.4285714285714284 1.4285714285714284 0.0
1.4285714285714284 1.510204081632653 0.0
1.4285714285714284 1.591836734693877 0.0
1.4285714285714284 1.6734693877551017 0.0
1.4285714285714284 1.7551020408163263 0.0
1.4285714285714284 1.8367346938775508 0.0
1.4285714285714284 1.9183673469387754 0.0
1.4285714285714284 2.0 0.0

1.510204081632653 -2.0 0.0
1.510204081632653 -1.9183673469387754 1.0
1.510204081632653 -1.836734693877551 2.0
1.510204081632653 -1.7551020408163265 2.0
1.510204081632653 -1.6734693877551021 5.0
1.510204081632653 -1.5918367346938775 2.0
1.510204081632653 -1.510204081632653 2.0
1.510204081632653 -1.4285714285714286 8.0
1.510204081632653 -1.3469387755102042 11.0
1.510204081632653 -1.2653061224489797 3.0
1.510204081632653 -1.183673469387755 12.0
1.510204081632653 -1.1020408163265307 10.0
1.510204081632653 -1.0204081632653061 9.0
1.510204081632653 -0.9387755102040818 5.0
1.510204081632653 -0.8571428571428572 5.0
1.510204081632653 -0.7755102040816328 6.0
1.510204081632653 -0.6938775510204083 12.0
1.510204081632653 -0.6122448979591837 8.0
1.510204081632653 -0.5306122448979593 4.0
1.510204081632653 -0.44897959183673475 2.0
1.510204081632653 -0.3673469387755104 2.0
1.510204081632653 -0.2857142857142858 1.0
1.510204081632653 -0.20408163265306145 2.0
1.510204081632653 -0.12244897959183687 2.0
1.510204081632653 -0.04081632653061229 0.0
1.510204081632653 0.04081632653061229 1.0
1.510204081632653 0.12244897959183643 0.0
1.510204081632653 0.204081632653061 0.0
1.510204081632653 0.2857142857142856 0.0
1.510204081632653 0.36734693877551017 0.0
1.510204081632653 0.4489795918367343 1.0
1.510204081632653 0.5306122448979589 0.0
1.510204081632653 0.6122448979591835 0.0
1.510204081632653 0.693877551020408 0.0
1.510204081632653 0.7755102040816326 0.0
1.510204081632653 0.8571428571428568 0.0
1.510204081632653 0.9387755102040813 0.0
1.510204081632653 1.020408163265306 0.0
1.510204081632653 1.1020408163265305 0.0
1.510204081632653 1.1836734693877546 0.0
1.510204081632653 1.2653061224489792 0.0
1.510204081632653 1.3469387755102038 0.0
1.510204081632653 1.4285714285714284 0.0
1.510204081632653 1.510204081632653 0.0
1.510204081632653 1.591836734693877 0.0
1.510204081632653 1.6734693877551017 0.0
1.510204081632653 1.7551020408163263 0.0
1.510204081632653 1.8367346938775508 0.0
1.510204081632653 1.9183673469387754 0.0
1.510204081632653 2.0 0.0

1.591836734693877 -2.0 2.0
1.591836734693877 -1.9183673469387754 2.0
1.591836734693877 -1.836734693877551 1.0
1.591836734693877 -1.7551020408163265 3.0
1.591836734693877 -1.6734693877551021 3.0
1.591836734693877 -1.5918367346938775 7.0
1.591836734693877 -1.510204081632653 8.0
1.591836734693877 -1.4285714285714286 2.0
1.591836734693877 -1.3469387755102042 5.0
1.591836734693877 -1.2653061224489797 5.0
1.591836734693877 -1.183673469387755 6.0
1.591836734693877 -1.1020408163265307 5.0
1.591836734693877 -1.0204081632653061 6.0
1.591836734693877 -0.9387755102040818 6.0
1.591836734693877 -0.8571428571428572 7.0
1.591836734693877 -0.7755102040816328 4.0
1.591836734693877 -0.6938775510204083 7.0
1.591836734693877 -0.6122448979591837 8.0
1.591836734693877 -0.5306122448979593 3.0
1.591836734693877 -0.44897959183673475 3.0
1.591836734693877 -0.3673469387755104 4.0
1.591836734693877 -0.2857142857142858 1.0
1.591836734693877 -0.20408163265306145 2.0
1.591836734693877 -0.12244897959183687 1.0
1.591836734693877 -0.04081632653061229 1.0
1.591836734693877 0.04081632653061229 1.0
1.591836734693877 0.12244897959183643 1.0
1.591836734693877 0.204081632653061 0.0
1.591836734693877 0.2857142857142856 1.0
1.591836734693877 0.36734693877551017 1.0
1.591836734693877 0.4489795918367343 0.0
1.591836734693877 0.5306122448979589 0.0
1.591836734693877 0.6122448979591835 0.0
1.591836734693877 0.693877551020408 0.0
1.591836734693877 0.7755102040816326 0.0
1.591836734693877 0.8571428571428568 0.0
1.591836734693877 0.9387755102040813 0.0
1.591836734693877 1.020408163265306 0.0
1.591836734693877 1.1020408163265305 0.0
1.591836734693877 1.1836734693877546 0.0
1.591836734693877 1.2653061224489792 0.0
1.591836734693877 1.3469387755102038 0.0
1.591836734693877 1.4285714285714284 0.0
1.591836734693877 1.510204081632653 0.0
1.591836734693877 1.591836734693877 0.0
1.591836734693877 1.6734693877551017 0.0
1.591836734693877 1.7551020408163263 0.0
1.591836734693877 1.8367346938775508 0.0
1.591836734693877 1.9183673469387754 0.0
1.591836734693877 2.0 0.0

1.6734693877551017 -2.0 1.0
1.6734693877551017 -1.9183673469387754 0.0
1.6734693877551017 -1.836734693877551 1.0
1.6734693877551017 -1.7551020408163265 3.0
1.6734693877551017 -1.6734693877551021 4.0
1.6734693877551017 -1.5918367346938775 8.0
1.6734693877551017 -1.510204081632653 2.0
1.6734693877551017 -1.4285714285714286 6.0
1.6734693877551017 -1.3469387755102042 6.0
1.6734693877551017 -1.2653061224489797 8.0
1.6734693877551017 -1.183673469387755 3.0
1.6734693877551017 -1.1020408163265307 8.0
1.6734693877551017 -1.0204081632653061 3.0
1.6734693877551017 -0.9387755102040818 2.0
1.6734693877551017 -0.8571428571428572 5.0
1.6734693877551017 -0.7755102040816328 5.0
1.6734693877551017 -0.6938775510204083 5.0
1.6734693877551017 -0.6122448979591837 2.0
1.6734693877551017 -0.5306122448979593 2.0
1.6734693877551017 -0.44897959183673475 3.0
1.6734693877551017 -0.3673469387755104 0.0
1.6734693877551017 -0.2857142857142858 2.0
1.6734693877551017 -0.20408163265306145 2.0
1.6734693877551017 -0.12244897959183687 0.0
1.6734693877551017 -0.04081632653061229 0.0
1.6734693877551017 0.04081632653061229 0.0
1.6734693877551017 0.12244897959183643 0.0
1.6734693877551017 0.204081632653061 1.0
1.6734693877551017 0.2857142857142856 0.0
1.6734693877551017 0.36734693877551017 0.0
1.6734693877551017 0.4489795918367343 0.0
1.6734693877551017 0.5306122448979589 0.0
1.6734693877551017 0.6122448979591835 0.0
1.6734693877551017 0.693877551020408 1.0
1.6734693877551017 0.7755102040816326 0.0
1.6734693877551017 0.8571428571428568 0.0
1.6734693877551017 0.9387755102040813 0.0
1.6734693877551017 1.020408163265306 0.0
1.6734693877551017 1.1020408163265305 0.0
1.6734693877551017 1.1836734693877546 0.0
1.6734693877551017 1.2653061224489792 0.0
1.6734693877551017 1.3469387755102038 0.0
1.6734693877551017 1.4285714285714284 0.0
1.6734693877551017 1.510204081632653 0.0
1.6734693877551017 1.591836734693877 0.0
1.6734693877551017 1.6734693877551017 0.0
1.6734693877551017 1.7551020408163263 0.0
1.6734693877551017 1.8367346938775508 0.0
1.6734693877551017 1.9183673469387754 0.0
1.6734693877551017 2.0 0.0

1.7551020408163263 -2.0 2.0
1.7551020408163263 -1.9183673469387754 1.0
1.7551020408163263 -1.836734693877551 0.0
1.7551020408163263 -1.7551020408163265 2.0
1.7551020408163263 -1.6734693877551021 2.0
1.7551020408163263 -1.5918367346938775 4.0
1.7551020408163263 -1.510204081632653 2.0
1.7551020408163263 -1.4285714285714286 1.0
1.7551020408163263 -1.3469387755102042 4.0
1.7551020408163263 -1.2653061224489797 6.0
1.7551020408163263 -1.183673469387755 0.0
1.7551020408163263 -1.1020408163265307 5.0
1.7551020408163263 -1.0204081632653061 5.0
1.7551020408163263 -0.9387755102040818 4.0
1.7551020408163263 -0.8571428571428572 3.0
1.7551020408163263 -0.7755102040816328 2.0
1.7551020408163263 -0.6938775510204083 3.0
1.7551020408163263 -0.6122448979591837 1.0
1.7551020408163263 -0.5306122448979593 0.0
1.7551020408163263 -0.44897959183673475 2.0
1.7551020408163263 -0.3673469387755104 3.0
1.7551020408163263 -0.2857142857142858 2.0
1.7551020408163263 -0.20408163265306145 1.0
1.7551020408163263 -0.12244897959183687 0.0
1.7551020408163263 -0.04081632653061229 1.0
1.7551020408163263 0.04081632653061229 0.0
1.7551020408163263 0.12244897959183643 1.0
1.7551020408163263 0.204081632653061 0.0
1.7551020408163263 0.2857142857142856 0.0
1.7551020408163263 0.36734693877551017 0.0
1.7551020408163263 0.4489795918367343 1.0
1.7551020408163263 0.5306122448979589 0.0
1.7551020408163263 0.6122448979591835 0.0
1.7551020408163263 0.693877551020408 0.0
1.7551020408163263 0.7755102040816326 0.0
1.7551020408163263 0.8571428571428568 0.0
1.7551020408163263 0.9387755102040813 0.0
1.7551020408163263 1.020408163265306 0.0
1.7551020408163263 1.1020408163265305 0.0
1.7551020408163263 1.1836734693877546 0.0
1.7551020408163263 1.2653061224489792 0.0
1.7551020408163263 1.3469387755102038 0.0
1.7551020408163263 1.4285714285714284 0.0
1.7551020408163263 1.510204081632653 0.0
1.7551020408163263 1.591836734693877 0.0
1.7551020408163263 1.6734693877551017 0.0
1.7551020408163263 1.7551020408163263 0.0
1.7551020408163263 1.8367346938775508 0.0
1.7551020408163263 1.9183673469387754 0.0
1.7551020408163263 2.0 0.0

1.8367346938775508 -2.0 1.0
1.8367346938775508 -1.9183673469387754 1.0
1.8367346938775508 -1.836734693877551 0.0
1.8367346938775508 -1.7551020408163265 1.0
1.8367346938775508 -1.6734693877551021 5.0
1.8367346938775508 -1.5918367346938775 1.0
1.8367346938775508 -1.510204081632653 0.0
1.8367346938775508 -1.4285714285714286 6.0
1.8367346938775508 -1.3469387755102042 3.0
1.8367346938775508 -1.2653061224489797 4.0
1.8367346938775508 -1.183673469387755 1.0
1.8367346938775508 -1.1020408163265307 2.0
1.8367346938775508 -1.0204081632653061 0.0
1.8367346938775508 -0.9387755102040818 2.0
1.8367346938775508 -0.8571428571428572 1.0
1.8367346938775508 -0.7755102040816328 2.0
1.8367346938775508 -0.6938775510204083 2.0
1.8367346938775508 -0.6122448979591837 0.0
1.8367346938775508 -0.5306122448979593 0.0
1.8367346938775508 -0.44897959183673475 1.0
1.8367346938775508 -0.3673469387755104 0.0
1.8367346938775508 -0.2857142857142858 0.0
1.8367346938775508 -0.20408163265306145 0.0
1.8367346938775508 -0.12244897959183687 0.0
1.8367346938775508 -0.04081632653061229 0.0
1.8367346938775508 0.04081632653061229 1.0
1.8367346938775508 0.12244897959183643 1.0
1.8367346938775508 0.204081632653061 0.0
1.8367346938775508 0.2857142857142856 0.0
1.8367346938775508 0.36734693877551017 0.0
1.8367346938775508 0.4489795918367343 1.0
1.8367346938775508 0.5306122448979589 0.0
1.8367346938775508 0.6122448979591835 0.0
1.8367346938775508 0.693877551020408 0.0
1.8367346938775508 0.7755102040816326 0.0
1.8367346938775508 0.8571428571428568 0.0
1.8367346938775508 0.9387755102040813 1.0
1.8367346938775508 1.020408163265306 0.0
1.8367346938775508 1.1020408163265305 0.0
1.8367346938775508 1.1836734693877546 0.0
1.8367346938775508 1.2653061224489792 0.0
1.8367346938775508 1.3469387755102038 0.0
1.8367346938775508 1.4285714285714284 0.0
1.8367346938775508 1.510204081632653 0.0
1.8367346938775508 1.591836734693877 0.0
1.8367346938775508 1.6734693877551017 0.0
1.8367346938775508 1.7551020408163263 0.0
1.8367346938775508 1.8367346938775508 0.0
1.8367346938775508 1.9183673469387754 0.0
1.8367346938775508 2.0 0.0

1.9183673469387754 -2.0 0.0
1.9183673469387754 -1.9183673469387754 0.0
1.9183673469387754 -1.836734693877551 1.0
1.9183673469387754 -1.7551020408163265 2.0
1.9183673469387754 -1.6734693877551021 2.0
1.9183673469387754 -1.5918367346938775 0.0
1.9183673469387754 -1.510204081632653 3.0
1.9183673469387754 -1.4285714285714286 1.0
1.9183673469387754 -1.3469387755102042 1.0
1.9183673469387754 -1.2653061224489797 0.0
1.9183673469387754 -1.183673469387755 1.0
1.9183673469387754 -1.1020408163265307 1.0
1.9183673469387754 -1.0204081632653061 1.0
1.9183673469387754 -0.9387755102040818 2.0
1.9183673469387754 -0.8571428571428572 3.0
1.9183673469387754 -0.7755102040816328 3.0
1.9183673469387754 -0.6938775510204083 2.0
1.9183673469387754 -0.6122448979591837 0.0
1.9183673469387754 -0.5306122448979593 0.0
1.9183673469387754 -0.44897959183673475 0.0
1.9183673469387754 -0.3673469387755104 0.0
1.9183673469387754 -0.2857142857142858 0.0
1.9183673469387754 -0.20408163265306145 0.0
1.9183673469387754 -0.12244897959183687 0.0
1.9183673469387754 -0.04081632653061229 1.0
1.9183673469387754 0.04081632653061229 0.0
1.9183673469387754 0.12244897959183643 0.0
1.9183673469387754 0.204081632653061 0.0
1.9183673469387754 0.2857142857142856 0.0
1.9183673469387754 0.36734693877551017 0.0
1.9183673469387754 0.4489795918367343 0.0
1.9183673469387754 0.5306122448979589 0.0
1.9183673469387754 0.6122448979591835 0.0
1.9183673469387754 0.693877551020408 0.0
1.9183673469387754 0.7755102040816326 0.0
1.9183673469387754 0.8571428571428568 0.0
1.9183673469387754 0.9387755102040813 0.0
1.9183673469387754 1.020408163265306 0.0
1.9183673469387754 1.1020408163265305 0.0
1.9183673469387754 1.1836734693877546 0.0
1.9183673469387754 1.2653061224489792 0.0
1.9183673469387754 1.3469387755102038 0.0
1.9183673469387754 1.4285714285714284 0.0
1.9183673469387754 1.510204081632653 0.0
1.9183673469387754 1.591836734693877 0.0
1.9183673469387754 1.6734693877551017 0.0
1.9183673469387754 1.7551020408163263 0.0
1.9183673469387754 1.8367346938775508 0.0
1.9183673469387754 1.9183673469387754 0.0
1.9183673469387754 2.0 0.0

2.0 -2.0 1.0
2.0 -1.9183673469387754 3.0
2.0 -1.836734693877551 0.0
2.0 -1.7551020408163265 1.0
2.0 -1.6734693877551021 2.0
2.0 -1.5918367346938775 1.0
2.0 -1.510204081632653 4.0
2.0 -1.4285714285714286 0.0
2.0 -1.3469387755102042 0.0
2.0 -1.2653061224489797 0.0
2.0 -1.183673469387755 3.0
2.0 -1.1020408163265307 2.0
2.0 -1.0204081632653061 1.0
2.0 -0.9387755102040818 3.0
2.0 -0.8571428571428572 2.0
2.0 -0.7755102040816328 1.0
2.0 -0.6938775510204083 0.0
2.0 -0.6122448979591837 0.0
2.0 -0.5306122448979593 1.0
2.0 -0.44897959183673475 1.0
2.0 -0.3673469387755104 0.0
2.0 -0.2857142857142858 0.0
2.0 -0.20408163265306145 0.0
2.0 -0.12244897959183687 0.0
2.0 -0.04081632653061229 0.0
2.0 0.04081632653061229 0.0
2.0 0.12244897959183643 1.0
2.0 0.204081632653061 1.0
2.0 0.2857142857142856 1.0
2.0 0.36734693877551017 0.0
2.0 0.4489795918367343 0.0
2.0 0.5306122448979589 0.0
2.0 0.6122448979591835 0.0
2.0 0.693877551020408 0.0
2.0 0.7755102040816326 0.0
2.0 0.8571428571428568 0.0
2.0 0.9387755102040813 0.0
2.0 1.020408163265306 0.0
2.0 1.1020408163265305 0.0
2.0 1.1836734693877546 0.0
2.0 1.2653061224489792 0.0
2.0 1.3469387755102038 0.0
2.0 1.4285714285714284 0.0
2.0 1.510204081632653 0.0
2.0 1.591836734693877 0.0
2.0 1.6734693877551017 0.0
2.0 1.7551020408163263 0.0
2.0 1.8367346938775508 0.0
2.0 1.9183673469387754 0.0
2.0 2.0 0.0



==> ML_error_results_backup_ROI_ave.txt <==
x y z 
1.0 3.0 0.948241444273933
2.0 3.0 0.9361018577435092
3.0 3.0 0.9268443313246248
4.0 3.0 0.9229953462838891
5.0 3.0 0.9185662062856359
6.0 3.0 0.9142493543436763

1.0 4.0 0.9502127234844231
2.0 4.0 0.9444735561627429
3.0 4.0 0.9381043280807476
4.0 4.0 0.9337313321106411
5.0 4.0 0.9323464460830183
6.0 4.0 0.9292335716335417

1.0 5.0 0.952315005427256
2.0 5.0 0.9460268742748064
3.0 5.0 0.9421217452059238
4.0 5.0 0.9393582113760277
5.0 5.0 0.9369564946164115
6.0 5.0 0.9356464672929845

1.0 6.0 0.9529201132861723
2.0 6.0 0.9459582537959601
3.0 6.0 0.9423213684171128
4.0 6.0 0.9393145437985801
5.0 6.0 0.9384786216017267
6.0 6.0 0.9362390987012015

1.0 7.0 0.9537123679055782
2.0 7.0 0.9488215992314506
3.0 7.0 0.9442115506980574
4.0 7.0 0.941435540417462
5.0 7.0 0.9404249479108183
6.0 7.0 0.9386345772354681

1.0 8.0 0.9547354368629213
2.0 8.0 0.9485221644146673
3.0 8.0 0.9448166585569737
4.0 8.0 0.9412296789809235
5.0 8.0 0.9410550086711332
6.0 8.0 0.9402877069531259

1.0 9.0 0.9547416750882709
2.0 9.0 0.9493518483861711
3.0 9.0 0.9451597609512046
4.0 9.0 0.9420780776284763
5.0 9.0 0.9408117178824968
6.0 9.0 0.9398635076293496

1.0 10.0 0.9555401679330264
2.0 10.0 0.9490711282454367
3.0 10.0 0.9450162817681627
4.0 10.0 0.9419782660228817
5.0 10.0 0.9401504659954336
6.0 10.0 0.9402378011503287

1.0 11.0 0.9551159686092501
2.0 11.0 0.9490399371186884
3.0 11.0 0.9454342428665894
4.0 11.0 0.9422465097129169
5.0 11.0 0.9412795847837208
6.0 11.0 0.9398946987560979

1.0 12.0 0.9551409215106487
2.0 12.0 0.949570186273409
3.0 12.0 0.9456338660777782
4.0 12.0 0.9426083267831967
5.0 12.0 0.9418347868398398
6.0 12.0 0.9407056680515526

1.0 13.0 0.9558396027498097
2.0 13.0 0.9502064852590735
3.0 13.0 0.9457336776833727
4.0 13.0 0.9430387643323227
5.0 13.0 0.9425771356564485
6.0 13.0 0.9410175793190353

1.0 14.0 0.9556586942146699
2.0 14.0 0.9496575214283041
3.0 14.0 0.9462514503873938
4.0 14.0 0.9431323377125675
5.0 14.0 0.9416102107272524
6.0 14.0 0.9407805267557485

1.0 15.0 0.9558770321019077
2.0 15.0 0.9498384299634439
3.0 15.0 0.9460830183029532
4.0 15.0 0.9435003930081971
5.0 15.0 0.9422777008396652
6.0 15.0 0.9412858230090704

1.0 16.0 0.9558208880737608
2.0 16.0 0.9501565794562763
3.0 16.0 0.9460268742748064
4.0 16.0 0.9431884817407143
5.0 16.0 0.942209080360819
6.0 16.0 0.9412546318823221

1.0 17.0 0.9560329877356489
2.0 17.0 0.9502563910618707
3.0 17.0 0.9465196940774289
4.0 17.0 0.9435066312335467
5.0 17.0 0.9425085151776023
6.0 17.0 0.9413856346146648

1.0 18.0 0.9564384723833763
2.0 18.0 0.9506182081321506
3.0 18.0 0.946195306359247
4.0 18.0 0.9434005814026025
5.0 18.0 0.9420156953749798
6.0 18.0 0.9406120946713079

1.0 19.0 0.9563760901298799
2.0 19.0 0.950125388329528
3.0 19.0 0.9460393507255056
4.0 19.0 0.9432009581914137
5.0 19.0 0.9423276066424624
6.0 19.0 0.9413232523611683

1.0 20.0 0.9564696635101246
2.0 20.0 0.9501066736534791
3.0 20.0 0.9463075944155407
4.0 20.0 0.9435939663884418
5.0 20.0 0.9425397063043506
6.0 20.0 0.9410362939950843

1.0 21.0 0.9562825167496352
2.0 21.0 0.950574540554703
3.0 21.0 0.9462389739366945
4.0 21.0 0.9434442489800502
5.0 21.0 0.9421404598819728
6.0 21.0 0.9411735349527766

1.0 22.0 0.9565258075382715
2.0 22.0 0.9506057316814512
3.0 22.0 0.9467130790632681
4.0 22.0 0.9435939663884418
5.0 22.0 0.9424461329241057
6.0 22.0 0.9413170141358187

1.0 23.0 0.9563074696510336
2.0 23.0 0.9505807787800526
3.0 23.0 0.9468752729223591
4.0 23.0 0.9438622100784768
5.0 23.0 0.9426208032338961
6.0 23.0 0.9414293021921124

1.0 24.0 0.9564759017354743
2.0 24.0 0.9506493992588989
3.0 24.0 0.9463949295704358
4.0 24.0 0.9438622100784768
5.0 24.0 0.9426395179099449
6.0 24.0 0.9411610585020773

1.0 25.0 0.9567191925241108
2.0 25.0 0.9506431610335492
3.0 25.0 0.9462327357113449
4.0 25.0 0.9441554066699105
5.0 25.0 0.9424898005015534
6.0 25.0 0.9415291137977069

1.0 26.0 0.956606904467817
2.0 26.0 0.9508614989207871
3.0 26.0 0.9467692230914149
4.0 26.0 0.9438310189517287
5.0 26.0 0.9425459445297002
6.0 26.0 0.941616448952602

1.0 27.0 0.9566318573692156
2.0 27.0 0.9510112163291786
3.0 27.0 0.9472121370912403
4.0 27.0 0.9439744981347706
5.0 27.0 0.9425646592057492
6.0 27.0 0.9416226871779516

1.0 28.0 0.956625619143866
2.0 28.0 0.9511110279347732
3.0 28.0 0.9473369015982334
4.0 28.0 0.9442801711769035
5.0 28.0 0.943250863994211
6.0 28.0 0.941778642811693

1.0 29.0 0.9568065276790059
2.0 29.0 0.9509613105263814
3.0 29.0 0.947162231288443
4.0 29.0 0.943824780726379
5.0 29.0 0.9433194844730571
6.0 29.0 0.941847263290539


==> ML_time_binned_data_110_4_26_detection_bi_time_ave.txt <==
x y z 
0.0 0.0 0.8787878787878788
5.0 0.0 0.9328165374677002
10.0 0.0 0.9443422263109476
15.0 0.0 0.9313113291703836
20.0 0.0 0.9131652661064426
25.0 0.0 0.915899433427762
30.0 0.0 0.8961949265687583
35.0 0.0 0.8668530866853086
40.0 0.0 0.8426678711231557
45.0 0.0 0.8106662343977955
50.0 0.0 0.8006958250497018
55.0 0.0 0.7707815520574427
60.0 0.0 0.7973950795947902
65.0 0.0 0.7890416189385261
70.0 0.0 0.7742273441592458
75.0 0.0 0.7615073093638878
80.0 0.0 0.7547795552087397
85.0 0.0 0.7505690440060697
90.0 0.0 0.7440761636107194
95.0 0.0 0.7455728225514998

0.0 1.0 0.8636363636363636
5.0 1.0 0.941860465116279
10.0 1.0 0.9406623735050598
15.0 1.0 0.93978590544157
20.0 1.0 0.9380252100840336
25.0 1.0 0.9355524079320113
30.0 1.0 0.9227303070761015
35.0 1.0 0.905248440524844
40.0 1.0 0.9140319180969587
45.0 1.0 0.8927703031285459
50.0 1.0 0.8780318091451292
55.0 1.0 0.8503175918254626
60.0 1.0 0.8521095402426806
65.0 1.0 0.8423062237495227
70.0 1.0 0.8294918805657412
75.0 1.0 0.816772026866851
80.0 1.0 0.8108661724541553
85.0 1.0 0.8082321699544766
90.0 1.0 0.7995768688293371
95.0 1.0 0.792013010480665

0.0 2.0 0.8636363636363636
5.0 2.0 0.9392764857881137
10.0 2.0 0.9420423183072677
15.0 2.0 0.9420160570918823
20.0 2.0 0.9408263305322129
25.0 2.0 0.9394475920679887
30.0 2.0 0.9292389853137517
35.0 2.0 0.9240696924069692
40.0 2.0 0.9232158988256549
45.0 2.0 0.9201653428432485
50.0 2.0 0.9084493041749503
55.0 2.0 0.8866335266500966
60.0 2.0 0.8935767560948458
65.0 2.0 0.8853570064910271
70.0 2.0 0.8741487689889995
75.0 2.0 0.860134334255235
80.0 2.0 0.8504682013265705
85.0 2.0 0.849772382397572
90.0 2.0 0.8372355430183357
95.0 2.0 0.8319479580773401

0.0 3.0 0.8636363636363636
5.0 3.0 0.9392764857881137
10.0 3.0 0.9425022999080037
15.0 3.0 0.9424620874219447
20.0 3.0 0.9410014005602241
25.0 3.0 0.940155807365439
30.0 3.0 0.9310747663551402
35.0 3.0 0.9278339427833944
40.0 3.0 0.9313459801264679
45.0 3.0 0.9254336197114605
50.0 3.0 0.9200795228628231
55.0 3.0 0.9062413697873516
60.0 3.0 0.9130579984415006
65.0 3.0 0.9090301641848033
70.0 3.0 0.8968046097433211
75.0 3.0 0.8882358751481628
80.0 3.0 0.880706203667577
85.0 3.0 0.8713960546282246
90.0 3.0 0.8874471086036672
95.0 3.0 0.8823635706541381

0.0 4.0 0.8636363636363636
5.0 4.0 0.9392764857881137
10.0 4.0 0.9425022999080037
15.0 4.0 0.9424620874219447
20.0 4.0 0.9408263305322129
25.0 4.0 0.940155807365439
30.0 4.0 0.9317423230974633
35.0 4.0 0.9295547429554742
40.0 4.0 0.9333032219211082
45.0 4.0 0.9316745015399579
50.0 4.0 0.9261431411530815
55.0 4.0 0.9185307925987296
60.0 4.0 0.9255259935433597
65.0 4.0 0.9223940435280642
70.0 4.0 0.9100314300680985
75.0 4.0 0.9057684709600948
80.0 4.0 0.9091884510339445
85.0 4.0 0.9068664643399089
90.0 4.0 0.9050775740479549
95.0 4.0 0.8937477412359957

0.0 5.0 0.8636363636363636
5.0 5.0 0.9392764857881137
10.0 5.0 0.9425022999080037
15.0 5.0 0.9424620874219447
20.0 5.0 0.9408263305322129
25.0 5.0 0.9399787535410765
30.0 5.0 0.9319092122830441
35.0 5.0 0.9303075930307594
40.0 5.0 0.9351099066546221
45.0 5.0 0.9336197114605285
50.0 5.0 0.9291252485089463
55.0 5.0 0.9248826291079812
60.0 5.0 0.9341534008683068
65.0 5.0 0.9293623520427644
70.0 5.0 0.9237820848611838
75.0 5.0 0.9258198340576848
80.0 5.0 0.9226492391728442
85.0 5.0 0.9186267071320182
90.0 5.0 0.9166431593794077
95.0 5.0 0.9073003252620166

0.0 6.0 0.8636363636363636
5.0 6.0 0.9392764857881137
10.0 6.0 0.9425022999080037
15.0 6.0 0.9424620874219447
20.0 6.0 0.9408263305322129
25.0 6.0 0.9403328611898016
30.0 6.0 0.9320761014686249
35.0 6.0 0.9304151430415144
40.0 6.0 0.9355615778380006
45.0 6.0 0.9350786189009563
50.0 6.0 0.9313121272365805
55.0 6.0 0.928334714167357
60.0 6.0 0.9368807747968384
65.0 6.0 0.9356624665903016
70.0 6.0 0.9313776846516502
75.0 6.0 0.9344132753852232
80.0 6.0 0.9309403043308623
85.0 6.0 0.9245068285280729
90.0 6.0 0.9280677009873061
95.0 6.0 0.9232020238525478

0.0 7.0 0.8636363636363636
5.0 7.0 0.9392764857881137
10.0 7.0 0.9425022999080037
15.0 7.0 0.9424620874219447
20.0 7.0 0.9408263305322129
25.0 7.0 0.9403328611898016
30.0 7.0 0.9319092122830441
35.0 7.0 0.9302000430200044
40.0 7.0 0.9355615778380006
45.0 7.0 0.9349975684875993
50.0 7.0 0.9318091451292247
55.0 7.0 0.9299917149958575
60.0 7.0 0.9399421128798842
65.0 7.0 0.9388125238640703
70.0 7.0 0.9376636982713462
75.0 7.0 0.9395495851442117
80.0 7.0 0.9353296917674601
85.0 7.0 0.9300075872534144
90.0 7.0 0.9440761636107193
95.0 7.0 0.9331405854716299

0.0 8.0 0.8636363636363636
5.0 8.0 0.9392764857881137
10.0 8.0 0.9425022999080037
15.0 8.0 0.9424620874219447
20.0 8.0 0.9408263305322129
25.0 8.0 0.940155807365439
30.0 8.0 0.9320761014686249
35.0 8.0 0.9303075930307594
40.0 8.0 0.9354110207768744
45.0 8.0 0.9348354676608851
50.0 8.0 0.9321073558648112
55.0 8.0 0.9312344656172329
60.0 8.0 0.9416675943448736
65.0 8.0 0.9409125620465827
70.0 8.0 0.9400209533787323
75.0 8.0 0.9427597787435795
80.0 8.0 0.9394264533749512
85.0 8.0 0.9391122913505312
90.0 8.0 0.9473906911142455
95.0 8.0 0.9356704011564871

0.0 9.000000000000002 0.8636363636363636
5.0 9.000000000000002 0.9392764857881137
10.0 9.000000000000002 0.9425022999080037
15.0 9.000000000000002 0.9424620874219447
20.0 9.000000000000002 0.9408263305322129
25.0 9.000000000000002 0.9403328611898016
30.0 9.000000000000002 0.9320761014686249
35.0 9.000000000000002 0.9304151430415144
40.0 9.000000000000002 0.9360132490213791
45.0 9.000000000000002 0.9352407197276706
50.0 9.000000000000002 0.9326043737574553
55.0 9.000000000000002 0.9313725490196079
60.0 9.000000000000002 0.9426138261159969
65.0 9.000000000000002 0.9418671248568156
70.0 9.000000000000002 0.9404138292299633
75.0 9.000000000000002 0.9449822204662188
80.0 9.000000000000002 0.944596176355833
85.0 9.000000000000002 0.9423368740515934
90.0 9.000000000000002 0.9496473906911143
95.0 9.000000000000002 0.9389230213227322

0.0 10.0 0.8636363636363636
5.0 10.0 0.9392764857881137
10.0 10.0 0.9425022999080037
15.0 10.0 0.9424620874219447
20.0 10.0 0.9408263305322129
25.0 10.0 0.940155807365439
30.0 10.0 0.9320761014686249
35.0 10.0 0.9304151430415144
40.0 10.0 0.9360132490213791
45.0 10.0 0.9352407197276706
50.0 10.0 0.9324055666003976
55.0 10.0 0.9315106324219828
60.0 10.0 0.943226093732606
65.0 10.0 0.9432989690721649
70.0 10.0 0.9414614981665794
75.0 10.0 0.9465132358751482
80.0 10.0 0.9470347249317206
85.0 10.0 0.9470789074355084
90.0 10.0 0.953737658674189
95.0 10.0 0.9454282616552223

0.0 11.0 0.8636363636363636
5.0 11.0 0.9392764857881137
10.0 11.0 0.9425022999080037
15.0 11.0 0.9424620874219447
20.0 11.0 0.9408263305322129
25.0 11.0 0.940155807365439
30.0 11.0 0.9320761014686249
35.0 11.0 0.9304151430415144
40.0 11.0 0.9361638060825053
45.0 11.0 0.9354028205543848
50.0 11.0 0.9324055666003976
55.0 11.0 0.931786799226733
60.0 11.0 0.9434487365022821
65.0 11.0 0.9434898816342115
70.0 11.0 0.9427710843373494
75.0 11.0 0.9481924140655867
80.0 11.0 0.9476199765899337
85.0 11.0 0.948216995447648
90.0 11.0 0.955148095909732
95.0 11.0 0.9475966750993856

0.0 12.0 0.8636363636363636
5.0 12.0 0.9392764857881137
10.0 12.0 0.9425022999080037
15.0 12.0 0.9424620874219447
20.0 12.0 0.9408263305322129
25.0 12.0 0.940155807365439
30.0 12.0 0.9320761014686249
35.0 12.0 0.9304151430415144
40.0 12.0 0.9361638060825053
45.0 12.0 0.9354028205543848
50.0 12.0 0.9325049701789264
55.0 12.0 0.931924882629108
60.0 12.0 0.9435043971947011
65.0 12.0 0.9434898816342115
70.0 12.0 0.9426401257202723
75.0 12.0 0.949377716317661
80.0 12.0 0.9486929379633242
85.0 12.0 0.9489757207890743
90.0 12.0 0.9567700987306065
95.0 12.0 0.9492229851825081

0.0 13.000000000000002 0.8636363636363636
5.0 13.000000000000002 0.9392764857881137
10.0 13.000000000000002 0.9425022999080037
15.0 13.000000000000002 0.9424620874219447
20.0 13.000000000000002 0.9408263305322129
25.0 13.000000000000002 0.940155807365439
30.0 13.000000000000002 0.9320761014686249
35.0 13.000000000000002 0.9304151430415144
40.0 13.000000000000002 0.9361638060825053
45.0 13.000000000000002 0.9354028205543848
50.0 13.000000000000002 0.9327037773359841
55.0 13.000000000000002 0.931924882629108
60.0 13.000000000000002 0.9438940220416342
65.0 13.000000000000002 0.9437762504772814
70.0 13.000000000000002 0.9434258774227344
75.0 13.000000000000002 0.9504642433820625
80.0 13.000000000000002 0.9497658993367148
85.0 13.000000000000002 0.9497344461305007
90.0 13.000000000000002 0.9581805359661495
95.0 13.000000000000002 0.9510299963859776

0.0 14.0 0.8636363636363636
5.0 14.0 0.9392764857881137
10.0 14.0 0.9425022999080037
15.0 14.0 0.9424620874219447
20.0 14.0 0.9408263305322129
25.0 14.0 0.940155807365439
30.0 14.0 0.9320761014686249
35.0 14.0 0.9304151430415144
40.0 14.0 0.9361638060825053
45.0 14.0 0.9354028205543848
50.0 14.0 0.9327037773359841
55.0 14.0 0.931924882629108
60.0 14.0 0.9439496827340532
65.0 14.0 0.9441580756013745
70.0 14.0 0.9436877946568885
75.0 14.0 0.9506124061635717
80.0 14.0 0.9508388607101054
85.0 14.0 0.9499241274658574
90.0 14.0 0.958885754583921
95.0 14.0 0.9517528008673655

0.0 15.0 0.8636363636363636
5.0 15.0 0.9392764857881137
10.0 15.0 0.9425022999080037
15.0 15.0 0.9424620874219447
20.0 15.0 0.9408263305322129
25.0 15.0 0.940155807365439
30.0 15.0 0.9320761014686249
35.0 15.0 0.9304151430415144
40.0 15.0 0.9361638060825053
45.0 15.0 0.9354028205543848
50.0 15.0 0.9327037773359841
55.0 15.0 0.931924882629108
60.0 15.0 0.9440610041188913
65.0 15.0 0.9441580756013745
70.0 15.0 0.9442116291251965
75.0 15.0 0.9509087317265903
80.0 15.0 0.9509364026531408
85.0 15.0 0.951062215477997
90.0 15.0 0.959308885754584
95.0 15.0 0.9521142031080593

0.0 16.0 0.8636363636363636
5.0 16.0 0.9392764857881137
10.0 16.0 0.9425022999080037
15.0 16.0 0.9424620874219447
20.0 16.0 0.9408263305322129
25.0 16.0 0.940155807365439
30.0 16.0 0.9320761014686249
35.0 16.0 0.9304151430415144
40.0 16.0 0.9361638060825053
45.0 16.0 0.9354028205543848
50.0 16.0 0.9327037773359841
55.0 16.0 0.931924882629108
60.0 16.0 0.9441723255037293
65.0 16.0 0.9441580756013745
70.0 16.0 0.9443425877422734
75.0 16.0 0.9511556696957724
80.0 16.0 0.9511314865392119
85.0 16.0 0.9518209408194234
90.0 16.0 0.9595909732016925
95.0 16.0 0.9531984098301409

0.0 17.0 0.8636363636363636
5.0 17.0 0.9392764857881137
10.0 17.0 0.9425022999080037
15.0 17.0 0.9424620874219447
20.0 17.0 0.9408263305322129
25.0 17.0 0.940155807365439
30.0 17.0 0.9320761014686249
35.0 17.0 0.9304151430415144
40.0 17.0 0.9361638060825053
45.0 17.0 0.9354028205543848
50.0 17.0 0.9326043737574552
55.0 17.0 0.931924882629108
60.0 17.0 0.9442279861961482
65.0 17.0 0.9441580756013745
70.0 17.0 0.9443425877422734
75.0 17.0 0.9513038324772817
80.0 17.0 0.9514241123683185
85.0 17.0 0.9522003034901365
90.0 17.0 0.9602961918194641
95.0 17.0 0.9541019154318757

0.0 18.000000000000004 0.8636363636363636
5.0 18.000000000000004 0.9392764857881137
10.0 18.000000000000004 0.9425022999080037
15.0 18.000000000000004 0.9424620874219447
20.0 18.000000000000004 0.9408263305322129
25.0 18.000000000000004 0.940155807365439
30.0 18.000000000000004 0.9320761014686249
35.0 18.000000000000004 0.9304151430415144
40.0 18.000000000000004 0.9361638060825053
45.0 18.000000000000004 0.9354028205543848
50.0 18.000000000000004 0.9327037773359841
55.0 18.000000000000004 0.931924882629108
60.0 18.000000000000004 0.9441723255037293
65.0 18.000000000000004 0.9441580756013745
70.0 18.000000000000004 0.9443425877422734
75.0 18.000000000000004 0.951451995258791
80.0 18.000000000000004 0.9514241123683185
85.0 18.000000000000004 0.9520106221547799
90.0 18.000000000000004 0.9603667136812413
95.0 18.000000000000004 0.9546440187929166

0.0 19.0 0.8636363636363636
5.0 19.0 0.9392764857881137
10.0 19.0 0.9425022999080037
15.0 19.0 0.9424620874219447
20.0 19.0 0.9408263305322129
25.0 19.0 0.940155807365439
30.0 19.0 0.9320761014686249
35.0 19.0 0.9304151430415144
40.0 19.0 0.9361638060825053
45.0 19.0 0.9354028205543848
50.0 19.0 0.9326043737574552
55.0 19.0 0.931924882629108
60.0 19.0 0.9442279861961482
65.0 19.0 0.9442535318823979
70.0 19.0 0.9443425877422734
75.0 19.0 0.9514026076649545
80.0 19.0 0.9515216543113538
85.0 19.0 0.9520106221547799
90.0 19.0 0.9603667136812413
95.0 19.0 0.9548247199132635

0.0 20.0 0.8636363636363636
5.0 20.0 0.9392764857881137
10.0 20.0 0.9425022999080037
15.0 20.0 0.9424620874219447
20.0 20.0 0.9408263305322129
25.0 20.0 0.940155807365439
30.0 20.0 0.9320761014686249
35.0 20.0 0.9304151430415144
40.0 20.0 0.9361638060825053
45.0 20.0 0.9354028205543848
50.0 20.0 0.9326043737574552
55.0 20.0 0.931924882629108
60.0 20.0 0.9442279861961482
65.0 20.0 0.9441580756013745
70.0 20.0 0.9443425877422734
75.0 20.0 0.9515013828526274
80.0 20.0 0.9513265704252829
85.0 20.0 0.9520106221547799
90.0 20.0 0.9604372355430184
95.0 20.0 0.9546440187929166

0.0 21.0 0.8636363636363636
5.0 21.0 0.9392764857881137
10.0 21.0 0.9425022999080037
15.0 21.0 0.9424620874219447
20.0 21.0 0.9408263305322129
25.0 21.0 0.940155807365439
30.0 21.0 0.9320761014686249
35.0 21.0 0.9304151430415144
40.0 21.0 0.9361638060825053
45.0 21.0 0.9354028205543848
50.0 21.0 0.9326043737574552
55.0 21.0 0.931924882629108
60.0 21.0 0.9442279861961482
65.0 21.0 0.9441580756013745
70.0 21.0 0.9444735463593504
75.0 21.0 0.9515507704464639
80.0 21.0 0.9513265704252829
85.0 21.0 0.9520106221547799
90.0 21.0 0.9604372355430183
95.0 21.0 0.9548247199132635

0.0 22.0 0.8636363636363636
5.0 22.0 0.9392764857881137
10.0 22.0 0.9425022999080037
15.0 22.0 0.9424620874219447
20.0 22.0 0.9408263305322129
25.0 22.0 0.940155807365439
30.0 22.0 0.9320761014686249
35.0 22.0 0.9304151430415144
40.0 22.0 0.9361638060825053
45.0 22.0 0.9354028205543848
50.0 22.0 0.9327037773359841
55.0 22.0 0.931924882629108
60.0 22.0 0.9442279861961482
65.0 22.0 0.9441580756013745
70.0 22.0 0.9444735463593504
75.0 22.0 0.9516495456341367
80.0 22.0 0.9514241123683185
85.0 22.0 0.9520106221547799
90.0 22.0 0.9606488011283498
95.0 22.0 0.9546440187929165

0.0 23.0 0.8636363636363636
5.0 23.0 0.9392764857881137
10.0 23.0 0.9425022999080037
15.0 23.0 0.9424620874219447
20.0 23.0 0.9408263305322129
25.0 23.0 0.940155807365439
30.0 23.0 0.9320761014686249
35.0 23.0 0.9304151430415144
40.0 23.0 0.9361638060825053
45.0 23.0 0.9354028205543848
50.0 23.0 0.9327037773359841
55.0 23.0 0.931924882629108
60.0 23.0 0.9442279861961482
65.0 23.0 0.9441580756013745
70.0 23.0 0.9444735463593504
75.0 23.0 0.9515507704464639
80.0 23.0 0.9515216543113538
85.0 23.0 0.9520106221547799
90.0 23.0 0.9606488011283498
95.0 23.0 0.9548247199132635

0.0 24.0 0.8636363636363636
5.0 24.0 0.9392764857881137
10.0 24.0 0.9425022999080037
15.0 24.0 0.9424620874219447
20.0 24.0 0.9408263305322129
25.0 24.0 0.940155807365439
30.0 24.0 0.9320761014686249
35.0 24.0 0.9304151430415144
40.0 24.0 0.9361638060825053
45.0 24.0 0.9354028205543848
50.0 24.0 0.9326043737574552
55.0 24.0 0.931924882629108
60.0 24.0 0.9442279861961482
65.0 24.0 0.9441580756013745
70.0 24.0 0.9444735463593504
75.0 24.0 0.9515507704464639
80.0 24.0 0.9517167381974249
85.0 24.0 0.9520106221547799
90.0 24.0 0.9608603667136812
95.0 24.0 0.9551861221539574


==> fidelities_error.txt <==
x fid_B fid_B_error fid_D fid_D_error fid_ave fid_ave_error 
1 0.7407459887535426 0.10051533420220386 0.9125428610339406 0.05563291742116695 0.8266444248937416 0.07119370738008353
2 0.8010506741490637 0.07510110315411084 0.9384664762856868 0.03897233861714753 0.8697585752173751 0.05393695778837785
3 0.8286755600167423 0.06611568956868212 0.9572832913354021 0.01960304800834424 0.8929794256760721 0.040948713394154394
4 0.8609525067809601 0.039307048572984137 0.9584495498870861 0.022414870523429945 0.909701028334023 0.026713386844965794
5 0.8752475432720475 0.033985161908358714 0.9620034604805796 0.017682135858555544 0.9186255018763136 0.02150982975807455
6 0.8842746560861433 0.03244809136460141 0.964657906434619 0.014686668110220536 0.9244662812603812 0.019170626745465377
7 0.8938402451139961 0.03158417097171536 0.9648222957758312 0.016386865951261157 0.9293312704449135 0.01647662526197198
8 0.8979032825689934 0.033855763312302875 0.9665322501013266 0.012883808473479788 0.9322177663351601 0.016600393171919997
9 0.900267818595553 0.03518784676786895 0.9670024251307995 0.01222383769314167 0.9336351218631764 0.017003435643320818
10 0.9035591492393186 0.0366891501225855 0.9665146975453787 0.013769545828975457 0.9350369233923488 0.01700700129356576
11 0.9057013269172103 0.03842158873581552 0.9671757423576353 0.012390214020963602 0.9364385346374229 0.01741349070103127
12 0.9062283111368704 0.03882770012214033 0.967533837636602 0.01168210816859153 0.9368810743867361 0.017661617022771553
13 0.9073497497550767 0.03974912603309651 0.967197701184616 0.013148305712147796 0.9372737254698464 0.01785585248824985
14 0.9079693692151612 0.04027974424870095 0.9676668987153999 0.01199954585131883 0.9378181339652805 0.018074115458726395
15 0.908471191315001 0.04071624988518007 0.9676752112306329 0.01196317061555885 0.9380732012728168 0.018190962428350735
16 0.9089033816203242 0.04107826860198291 0.9676972901253933 0.011924873442555889 0.9383003358728589 0.018290418337607
17 0.9091408161351463 0.04130904977366347 0.9679005701997105 0.011398351325520332 0.9385206931674285 0.018401492777610964
18 0.9092701829520305 0.041460383195829155 0.9683446792162637 0.010329841342202817 0.938807431084147 0.018551360584650914
19 0.9094736710424526 0.041661132924877116 0.9683729083994858 0.010294299668578866 0.9389232897209691 0.018607699893150927
20 0.9094871709467124 0.0416804329960693 0.96838612933946 0.010281781327820773 0.9389366501430859 0.018620191601792263
21 0.9094755065312571 0.04167793847119264 0.9683690371608212 0.010308326361159045 0.9389222718460388 0.0186124003415521
22 0.9094854054394302 0.04168266989642325 0.9683935237127679 0.0102787380105688 0.9389394645760989 0.018623130092812534
23 0.9094823663967653 0.04166398229006216 0.9684276661053588 0.01024159188060104 0.9389550162510618 0.018632211983292735
24 0.9095041621557698 0.04168710779933588 0.9684229625249934 0.010245167638506095 0.9389635623403814 0.018639424337967364
25 0.9094993987286563 0.041694462528598666 0.9684914067267324 0.010160020363229471 0.9389954027276941 0.01867386437179143

